Second-order AAA algorithms for structured data-driven modeling

The data-driven modeling of dynamical systems has become an essential tool for the construction of accurate computational models from real-world data. In this process, the inherent differential structures underlying the considered physical phenomena are often neglected making the reinterpretation of the learned models in a physically meaningful sense very challenging. In this work, we present three data-driven modeling approaches for the construction of dynamical systems with second-order differential structure directly from frequency domain data. Based on the second-order structured barycentric form, we extend the well-known Adaptive Antoulas-Anderson algorithm to the case of second-order systems. Depending on the available computational resources, we propose variations of the proposed method that prioritize either higher computation speed or greater modeling accuracy, and we present a theoretical analysis for the expected accuracy and performance of the proposed methods. Three numerical examples demonstrate the effectiveness of our new structured approaches in comparison to classical unstructured data-driven modeling.

==> graphics/data/gyroY_L2.csv <==
k,AAA,SOAAA,SONLAAA,SOLAAA,AAA2k
2,0.5456488,0.3249121,0.3858691,0.5429798,0.09203818
4,0.09203818,0.07413254,0.07978632,0.09194709,0.008724175
6,0.01051873,0.009732656,0.008470316,0.01051136,0.0007349881
8,0.008724175,0.007054988,0.006183686,0.008717527,0.0004088672
10,0.001618009,0.0003953055,0.000400775,0.001648396,5.813997e-05
12,0.0007349881,0.0001517256,0.0001076476,0.0007381293,1.219897e-05
14,0.0004556561,4.612054e-05,4.282166e-05,0.0004545733,2.377089e-06
16,0.0004088672,3.468711e-05,3.060175e-05,0.0004004122,6.909078e-09
18,0.0001590355,1.095724e-05,2.647814e-05,0.0001516363,3.29146e-10
20,5.813997e-05,3.406565e-06,2.023087e-05,5.804874e-05,4.277766e-10
22,4.286725e-05,4.265623e-07,3.84752e-06,4.212678e-05,1.50129e-10


==> graphics/data/gyroY_error.csv <==
mu,AAA,SOAAA,SONLAAA,SOLAAA,AAA2k
1000,3.569737e-06,1.209225e-07,4.365868e-07,3.596555e-06,3.359562e-10
1013.939,3.569432e-06,1.208892e-07,4.364018e-07,3.596231e-06,3.287569e-10
1028.073,3.569208e-06,1.209439e-07,4.363019e-07,3.595987e-06,3.299591e-10
1042.404,3.56886e-06,1.208845e-07,4.360817e-07,3.59562e-06,3.198981e-10
1056.935,3.568668e-06,1.20987e-07,4.360216e-07,3.595407e-06,3.313807e-10
1071.668,3.568277e-06,1.209004e-07,4.357647e-07,3.594995e-06,3.114712e-10
1086.606,3.567974e-06,1.209101e-07,4.356009e-07,3.594671e-06,3.075861e-10
1101.753,3.567623e-06,1.208802e-07,4.353919e-07,3.594297e-06,3.032064e-10
1117.111,3.567328e-06,1.209149e-07,4.352437e-07,3.593979e-06,2.993705e-10
1132.683,3.566947e-06,1.208748e-07,4.35014e-07,3.593575e-06,2.955449e-10
1148.472,3.566669e-06,1.209449e-07,4.348915e-07,3.593273e-06,2.942239e-10
1164.481,3.566298e-06,1.209331e-07,4.3468e-07,3.592877e-06,2.883685e-10
1180.713,3.565881e-06,1.208855e-07,4.344264e-07,3.592434e-06,2.831439e-10
1197.171,3.565536e-06,1.209202e-07,4.342509e-07,3.592063e-06,2.791001e-10
1213.859,3.565172e-06,1.209465e-07,4.34061e-07,3.591673e-06,2.778134e-10
1230.78,3.56481e-06,1.209852e-07,4.338776e-07,3.591282e-06,2.819772e-10
1247.936,3.564277e-06,1.208669e-07,4.335277e-07,3.590721e-06,2.710084e-10
1265.332,3.563904e-06,1.209174e-07,4.333437e-07,3.590319e-06,2.634658e-10
1282.97,3.563409e-06,1.208602e-07,4.33043e-07,3.589794e-06,2.657438e-10
1300.854,3.563004e-06,1.20904e-07,4.328388e-07,3.589359e-06,2.564267e-10
1318.987,3.562538e-06,1.20899e-07,4.325777e-07,3.58886e-06,2.532361e-10
1337.373,3.562132e-06,1.20967e-07,4.323842e-07,3.588422e-06,2.534778e-10
1356.015,3.561606e-06,1.209305e-07,4.320762e-07,3.587863e-06,2.454599e-10
1374.917,3.561154e-06,1.209799e-07,4.318488e-07,3.587377e-06,2.485258e-10
1394.083,3.560523e-06,1.208669e-07,4.314466e-07,3.58671e-06,2.460906e-10
1413.516,3.56012e-06,1.20993e-07,4.312823e-07,3.586271e-06,2.443095e-10
1433.219,3.559509e-06,1.209287e-07,4.309138e-07,3.585622e-06,2.315449e-10
1453.198,3.558926e-06,1.209075e-07,4.305811e-07,3.585001e-06,2.296417e-10
1473.454,3.558379e-06,1.20938e-07,4.302931e-07,3.584415e-06,2.248605e-10
1493.993,3.557822e-06,1.20974e-07,4.300016e-07,3.583817e-06,2.249492e-10
1514.819,3.557188e-06,1.209518e-07,4.29641e-07,3.583142e-06,2.188082e-10
1535.935,3.556452e-06,1.208455e-07,4.291838e-07,3.582362e-06,2.368875e-10
1557.345,3.555871e-06,1.209092e-07,4.288927e-07,3.581737e-06,2.148789e-10
1579.053,3.555283e-06,1.209842e-07,4.286033e-07,3.581104e-06,2.12838e-10
1601.064,3.554589e-06,1.209736e-07,4.28215e-07,3.580363e-06,2.075869e-10
1623.382,3.553827e-06,1.209161e-07,4.277672e-07,3.579554e-06,2.058059e-10
1646.011,3.553162e-06,1.20973e-07,4.274274e-07,3.57884e-06,2.009582e-10
1668.956,3.552358e-06,1.209135e-07,4.269554e-07,3.577986e-06,2.013131e-10
1692.22,3.551653e-06,1.209723e-07,4.265949e-07,3.577229e-06,1.944503e-10
1715.809,3.55088e-06,1.20985e-07,4.261747e-07,3.576403e-06,1.926985e-10
1739.726,3.55006e-06,1.209746e-07,4.257182e-07,3.575529e-06,1.883638e-10
1763.977,3.549284e-06,1.210292e-07,4.25317e-07,3.574696e-06,1.973635e-10
1788.566,3.548363e-06,1.20965e-07,4.247787e-07,3.573717e-06,1.821931e-10
1813.498,3.547525e-06,1.210061e-07,4.243373e-07,3.57282e-06,1.835367e-10
1838.777,3.546544e-06,1.20933e-07,4.237626e-07,3.571779e-06,1.816312e-10
1864.409,3.545653e-06,1.209719e-07,4.232914e-07,3.570825e-06,1.740519e-10
1890.397,3.544697e-06,1.209743e-07,4.227674e-07,3.569805e-06,1.713389e-10
1916.749,3.543727e-06,1.209894e-07,4.22242e-07,3.568769e-06,1.687135e-10
1943.467,3.542712e-06,1.209878e-07,4.216838e-07,3.567687e-06,1.65895e-10
1970.558,3.54163e-06,1.209498e-07,4.210714e-07,3.566535e-06,1.683785e-10
1998.026,3.540508e-06,1.209017e-07,4.20432e-07,3.565342e-06,1.877474e-10
2025.878,3.539508e-06,1.21002e-07,4.199334e-07,3.564268e-06,1.583511e-10
2054.117,3.53835e-06,1.209798e-07,4.192879e-07,3.563035e-06,1.570964e-10
2082.751,3.537163e-06,1.209606e-07,4.186279e-07,3.56177e-06,1.600799e-10
2111.783,3.535997e-06,1.209946e-07,4.180067e-07,3.560525e-06,1.513276e-10
2141.22,3.534747e-06,1.209812e-07,4.173163e-07,3.559193e-06,1.518765e-10
2171.068,3.533524e-06,1.210277e-07,4.166711e-07,3.557886e-06,1.464167e-10
2201.331,3.532243e-06,1.210538e-07,4.159845e-07,3.55652e-06,1.480181e-10
2232.016,3.530807e-06,1.209669e-07,4.151563e-07,3.554995e-06,1.548488e-10
2263.13,3.52942e-06,1.209648e-07,4.143985e-07,3.553517e-06,1.562301e-10
2294.676,3.528029e-06,1.209972e-07,4.136566e-07,3.552034e-06,1.426846e-10
2326.663,3.526589e-06,1.210212e-07,4.128839e-07,3.550497e-06,1.357835e-10
2359.095,3.525163e-06,1.210996e-07,4.121478e-07,3.548973e-06,1.444855e-10
2391.98,3.523503e-06,1.209961e-07,4.111909e-07,3.547212e-06,1.437732e-10
2425.323,3.521886e-06,1.209771e-07,4.103019e-07,3.545492e-06,1.560493e-10
2459.13,3.520292e-06,1.210236e-07,4.094599e-07,3.543792e-06,1.332026e-10
2493.409,3.518617e-06,1.210388e-07,4.085585e-07,3.542008e-06,1.282928e-10
2528.166,3.51687e-06,1.210318e-07,4.07607e-07,3.540149e-06,1.315634e-10
2563.407,3.515063e-06,1.210158e-07,4.066188e-07,3.538227e-06,1.423599e-10
2599.14,3.513263e-06,1.210553e-07,4.056644e-07,3.536308e-06,1.2422e-10
2635.371,3.511409e-06,1.210955e-07,4.04683e-07,3.534333e-06,1.147843e-10
2672.106,3.509484e-06,1.211198e-07,4.036551e-07,3.532283e-06,1.13125e-10
2709.354,3.507479e-06,1.211226e-07,4.025734e-07,3.530151e-06,1.1055e-10
2747.121,3.505411e-06,1.211217e-07,4.014569e-07,3.527952e-06,1.087024e-10
2785.414,3.503283e-06,1.21121e-07,4.003092e-07,3.52569e-06,1.078912e-10
2824.241,3.501085e-06,1.211127e-07,3.991204e-07,3.523353e-06,1.116491e-10
2863.61,3.498856e-06,1.211364e-07,3.979343e-07,3.520983e-06,1.053647e-10
2903.527,3.496582e-06,1.211785e-07,3.967349e-07,3.518564e-06,1.011726e-10
2944,3.494183e-06,1.211688e-07,3.954414e-07,3.516016e-06,9.943478e-11
2985.038,3.491723e-06,1.211668e-07,3.941204e-07,3.513403e-06,1.010421e-10
3026.648,3.489285e-06,1.212525e-07,3.928628e-07,3.510809e-06,1.10351e-10
3068.838,3.486625e-06,1.212011e-07,3.914091e-07,3.507987e-06,9.518927e-11
3111.616,3.483913e-06,1.211742e-07,3.899438e-07,3.505111e-06,1.145115e-10
3154.99,3.481192e-06,1.212108e-07,3.885114e-07,3.50222e-06,9.9369e-11
3198.969,3.47833e-06,1.211931e-07,3.869739e-07,3.499184e-06,1.214529e-10
3243.561,3.475452e-06,1.212382e-07,3.85467e-07,3.496128e-06,9.887312e-11
3288.774,3.47245e-06,1.212495e-07,3.838762e-07,3.492944e-06,1.013329e-10
3334.618,3.469388e-06,1.212872e-07,3.822713e-07,3.489694e-06,8.856646e-11
3381.101,3.466221e-06,1.213137e-07,3.806065e-07,3.486335e-06,8.369373e-11
3428.231,3.462982e-06,1.213612e-07,3.789189e-07,3.4829e-06,7.910977e-11
3476.019,3.45958e-06,1.213505e-07,3.771115e-07,3.479296e-06,8.215835e-11
3524.473,3.456113e-06,1.213721e-07,3.752923e-07,3.475622e-06,8.100433e-11
3573.602,3.452482e-06,1.213411e-07,3.733559e-07,3.47178e-06,1.241926e-10
3623.416,3.448884e-06,1.21435e-07,3.715192e-07,3.467964e-06,7.243314e-11
3673.925,3.445068e-06,1.214338e-07,3.695096e-07,3.463925e-06,8.380008e-11
3725.137,3.441187e-06,1.214774e-07,3.674987e-07,3.459817e-06,7.271719e-11
3777.064,3.437213e-06,1.215425e-07,3.654564e-07,3.455609e-06,7.051102e-11
3829.714,3.432961e-06,1.214721e-07,3.631817e-07,3.451117e-06,1.286876e-10
3883.098,3.428822e-06,1.216091e-07,3.611089e-07,3.446732e-06,7.026893e-11
3937.226,3.424376e-06,1.215939e-07,3.587772e-07,3.442035e-06,7.118073e-11
3992.109,3.419805e-06,1.215874e-07,3.563897e-07,3.437206e-06,1.11264e-10
4047.757,3.41522e-06,1.216865e-07,3.540726e-07,3.432357e-06,5.886419e-11
4104.181,3.410342e-06,1.216593e-07,3.515189e-07,3.427209e-06,1.162187e-10
4161.391,3.405426e-06,1.217252e-07,3.490165e-07,3.422017e-06,8.677806e-11
4219.398,3.400355e-06,1.217897e-07,3.464386e-07,3.416663e-06,6.539633e-11
4278.214,3.39518e-06,1.21898e-07,3.438451e-07,3.411199e-06,7.510959e-11
4337.85,3.389715e-06,1.219011e-07,3.410287e-07,3.405436e-06,5.21855e-11
4398.317,3.384128e-06,1.219435e-07,3.381855e-07,3.399546e-06,5.484019e-11
4459.627,3.378409e-06,1.220203e-07,3.353068e-07,3.393517e-06,4.84999e-11
4521.792,3.37238e-06,1.219919e-07,3.321917e-07,3.387169e-06,1.305954e-10
4584.824,3.36635e-06,1.22113e-07,3.292028e-07,3.380814e-06,5.236588e-11
4648.734,3.360054e-06,1.22175e-07,3.260379e-07,3.374186e-06,5.177126e-11
4713.535,3.353577e-06,1.222511e-07,3.227994e-07,3.367368e-06,4.412826e-11
4779.239,3.346875e-06,1.223125e-07,3.194425e-07,3.360319e-06,4.950058e-11
4845.859,3.339963e-06,1.223768e-07,3.159894e-07,3.353051e-06,6.046391e-11
4913.407,3.332838e-06,1.22447e-07,3.124416e-07,3.345563e-06,7.249697e-11
4981.897,3.325513e-06,1.225378e-07,3.088202e-07,3.337866e-06,6.072941e-11
5051.342,3.317997e-06,1.226614e-07,3.051429e-07,3.32997e-06,3.719257e-11
5121.755,3.310149e-06,1.227212e-07,3.012486e-07,3.321735e-06,5.559225e-11
5193.15,3.302134e-06,1.228431e-07,2.973405e-07,3.313323e-06,3.127427e-11
5265.54,3.29378e-06,1.229105e-07,2.932192e-07,3.304564e-06,7.594549e-11
5338.938,3.285296e-06,1.230766e-07,2.89145e-07,3.295667e-06,5.010532e-11
5413.36,3.276368e-06,1.231314e-07,2.847451e-07,3.286318e-06,8.626918e-11
5488.82,3.267257e-06,1.232597e-07,2.803438e-07,3.276776e-06,7.513599e-11
5565.331,3.25786e-06,1.233991e-07,2.758257e-07,3.266939e-06,5.726681e-11
5642.909,3.248171e-06,1.235511e-07,2.711921e-07,3.256801e-06,2.940184e-11
5721.567,3.238141e-06,1.236929e-07,2.663929e-07,3.246313e-06,3.224796e-11
5801.323,3.227788e-06,1.238439e-07,2.614593e-07,3.235493e-06,3.649211e-11
5882.19,3.21713e-06,1.240219e-07,2.564264e-07,3.224359e-06,2.037416e-11
5964.185,3.206078e-06,1.241819e-07,2.511916e-07,3.212821e-06,2.71033e-11
6047.322,3.194672e-06,1.243568e-07,2.458193e-07,3.20092e-06,4.459911e-11
6131.619,3.182971e-06,1.245842e-07,2.403988e-07,3.188715e-06,6.117861e-11
6217.09,3.170775e-06,1.247655e-07,2.346833e-07,3.176004e-06,1.521211e-11
6303.753,3.158231e-06,1.249869e-07,2.288807e-07,3.162936e-06,1.530846e-11
6391.624,3.145242e-06,1.252082e-07,2.228796e-07,3.149413e-06,1.892679e-11
6480.72,3.131834e-06,1.254496e-07,2.167286e-07,3.135461e-06,2.451196e-11
6571.058,3.117975e-06,1.257057e-07,2.104066e-07,3.121049e-06,3.192663e-11
6662.654,3.103691e-06,1.259932e-07,2.039652e-07,3.106201e-06,3.010608e-11
6755.528,3.088865e-06,1.262759e-07,1.972699e-07,3.090801e-06,7.994271e-12
6849.697,3.073521e-06,1.265732e-07,1.903752e-07,3.074872e-06,6.779919e-11
6945.178,3.05772e-06,1.269112e-07,1.833876e-07,3.058477e-06,1.066855e-11
7041.99,3.041303e-06,1.272504e-07,1.76117e-07,3.041454e-06,8.345383e-11
7140.151,3.024405e-06,1.276324e-07,1.687796e-07,3.023941e-06,7.274343e-12
7239.681,3.006824e-06,1.280196e-07,1.611276e-07,3.005732e-06,8.015785e-11
7340.598,2.98868e-06,1.284421e-07,1.533658e-07,2.98695e-06,6.296551e-11
7442.922,2.969903e-06,1.288927e-07,1.454391e-07,2.967523e-06,2.460911e-11
7546.673,2.95042e-06,1.293702e-07,1.372951e-07,2.947378e-06,5.709103e-11
7651.869,2.93024e-06,1.29882e-07,1.290036e-07,2.926524e-06,8.305765e-11
7758.532,2.909368e-06,1.30425e-07,1.206382e-07,2.904965e-06,1.753035e-11
7866.682,2.887701e-06,1.310072e-07,1.121458e-07,2.882597e-06,1.283159e-11
7976.339,2.86521e-06,1.316358e-07,1.036003e-07,2.85939e-06,4.404493e-11
8087.525,2.841919e-06,1.322958e-07,9.516553e-08,2.835367e-06,3.785542e-11
8200.261,2.81768e-06,1.330286e-07,8.687423e-08,2.810379e-06,4.27641e-11
8314.567,2.792547e-06,1.337973e-07,7.904406e-08,2.784476e-06,1.788782e-11
8430.469,2.766407e-06,1.346393e-07,7.196097e-08,2.757545e-06,2.209299e-11
8547.984,2.739233e-06,1.355429e-07,6.613688e-08,2.729554e-06,2.411107e-11
8667.139,2.710928e-06,1.365508e-07,6.226282e-08,2.700401e-06,4.972637e-11
8787.954,2.681469e-06,1.376292e-07,6.107654e-08,2.670059e-06,3.558453e-11
8910.453,2.650758e-06,1.388178e-07,6.321701e-08,2.63842e-06,3.007751e-11
9034.66,2.618717e-06,1.401442e-07,6.893836e-08,2.605394e-06,3.420328e-11
9160.599,2.585274e-06,1.41622e-07,7.806776e-08,2.570898e-06,2.923336e-11
9288.292,2.550361e-06,1.432985e-07,9.033225e-08,2.534837e-06,3.573615e-11
9417.766,2.513941e-06,1.452962e-07,1.056677e-07,2.497145e-06,6.082219e-11
9549.045,2.476115e-06,1.476262e-07,1.240075e-07,2.457872e-06,5.967805e-11
9682.153,2.437239e-06,1.504996e-07,1.459125e-07,2.417299e-06,5.231347e-11
9817.117,2.398426e-06,1.542074e-07,1.724604e-07,2.376417e-06,4.309225e-11
9953.962,2.36301e-06,1.595101e-07,2.060464e-07,2.338347e-06,4.5576e-11
10092.71,2.341491e-06,1.678087e-07,2.513611e-07,2.313237e-06,4.926312e-11
10233.4,2.373216e-06,1.835054e-07,3.204661e-07,2.33991e-06,5.356849e-11
10376.05,2.650955e-06,2.226172e-07,4.513219e-07,2.611504e-06,1.346716e-10
10520.69,4.586799e-06,3.813657e-07,8.319536e-07,4.550995e-06,1.159664e-10
10667.34,0,0,0,0,0
10816.04,3.165801e-06,1.978242e-07,1.565222e-07,3.174918e-06,5.215951e-11
10966.81,2.72935e-06,1.748264e-07,1.646561e-08,2.732586e-06,4.945189e-11
11119.68,2.490402e-06,1.681336e-07,6.917563e-08,2.489277e-06,4.587414e-11
11274.68,2.338825e-06,1.672279e-07,1.231589e-07,2.334692e-06,4.599211e-11
11431.84,2.225835e-06,1.686861e-07,1.660942e-07,2.219539e-06,6.768541e-11
11591.2,2.131865e-06,1.713256e-07,2.033295e-07,2.123952e-06,5.312904e-11
11752.77,2.04787e-06,1.747485e-07,2.376566e-07,2.038711e-06,7.041216e-11
11916.6,1.969179e-06,1.78868e-07,2.706946e-07,1.959045e-06,6.453903e-11
12082.71,1.893177e-06,1.836854e-07,3.034318e-07,1.882274e-06,9.204162e-11
12251.14,1.818319e-06,1.889996e-07,3.363171e-07,1.806815e-06,7.837368e-11
12421.91,1.74348e-06,1.952124e-07,3.702656e-07,1.731516e-06,6.664165e-11
12595.06,1.667982e-06,2.022525e-07,4.056118e-07,1.655682e-06,7.27129e-11
12770.63,1.591294e-06,2.103059e-07,4.429409e-07,1.578769e-06,6.689074e-11
12948.65,1.51302e-06,2.196568e-07,4.829482e-07,1.500377e-06,6.883721e-11
13129.15,1.43287e-06,2.305768e-07,5.264121e-07,1.420208e-06,8.886256e-11
13312.16,1.350651e-06,2.436042e-07,5.744858e-07,1.338065e-06,8.902974e-11
13497.72,1.266264e-06,2.592956e-07,6.286442e-07,1.253848e-06,1.170555e-10
13685.87,1.179824e-06,2.786585e-07,6.911905e-07,1.167669e-06,1.29548e-10
13876.65,1.091802e-06,3.031995e-07,7.657133e-07,1.079998e-06,1.004547e-10
14070.08,1.003458e-06,3.352384e-07,8.581343e-07,9.920989e-07,9.615906e-11
14266.21,9.180391e-07,3.790935e-07,9.794275e-07,9.072339e-07,1.503192e-10
14465.07,8.443752e-07,4.436156e-07,1.152079e-06,8.342896e-07,1.2203e-10
14666.71,8.069937e-07,5.493762e-07,1.428181e-06,7.97987e-07,1.402248e-10
14871.15,8.548707e-07,7.412219e-07,1.901958e-06,8.479361e-07,4.205744e-10
15078.45,0,0,0,0,0
15288.64,0,8.376616e-07,9.470292e-07,0,0
15501.75,8.627758e-07,1.298138e-06,1.364557e-06,8.625226e-07,5.760407e-10
15717.84,2.990011e-06,2.875032e-06,3.139679e-06,2.989154e-06,2.885221e-10
15936.94,2.581598e-06,1.975757e-06,1.962319e-06,2.580765e-06,1.056008e-09
16159.09,1.560912e-06,1.015445e-06,8.320636e-07,1.559909e-06,5.23331e-10
16384.34,1.200055e-06,6.720526e-07,4.224013e-07,1.197968e-06,3.035919e-10
16612.72,1.06451e-06,5.053831e-07,2.595195e-07,1.060401e-06,1.848531e-10
16844.3,1.040937e-06,4.094069e-07,2.434348e-07,1.034023e-06,1.229122e-10
17079.1,1.085535e-06,3.485344e-07,2.939418e-07,1.075305e-06,1.086455e-10
17317.17,1.175191e-06,3.076764e-07,3.57757e-07,1.161351e-06,0
17558.56,1.295894e-06,2.79209e-07,4.200669e-07,1.278246e-06,1.315113e-10
17803.32,1.43932e-06,2.589848e-07,4.782682e-07,1.417686e-06,2.814949e-10
18051.49,1.600638e-06,2.445102e-07,5.324104e-07,1.574825e-06,1.376116e-10
18303.12,1.77681e-06,2.341505e-07,5.831809e-07,1.746594e-06,8.204216e-11
18558.25,1.966065e-06,2.268558e-07,6.312675e-07,1.931196e-06,6.435654e-11
18816.94,2.16741e-06,2.219506e-07,6.772324e-07,2.127609e-06,1.251735e-10
19079.24,2.380731e-06,2.187562e-07,7.213526e-07,2.335697e-06,4.162668e-11
19345.2,2.605614e-06,2.170336e-07,7.640968e-07,2.555019e-06,8.605885e-11
19614.86,2.842261e-06,2.16455e-07,8.056729e-07,2.785756e-06,1.428169e-10
19888.28,3.091115e-06,2.166595e-07,8.462213e-07,3.02833e-06,0
20165.51,3.352317e-06,2.176997e-07,8.859892e-07,3.282856e-06,1.477331e-11
20446.61,3.626394e-06,2.194581e-07,9.250763e-07,3.549839e-06,7.992804e-11
20731.62,3.914201e-06,2.21615e-07,9.634979e-07,3.830113e-06,1.166515e-11
21020.61,4.216237e-06,2.243099e-07,1.001365e-06,4.124149e-06,1.884383e-11
21313.62,4.53347e-06,2.273425e-07,1.038677e-06,4.432892e-06,5.393138e-11
21610.72,4.8667e-06,2.308157e-07,1.075477e-06,4.757117e-06,3.681135e-11
21911.97,5.217057e-06,2.346421e-07,1.111737e-06,5.097927e-06,1.364342e-11
22217.41,5.585862e-06,2.387092e-07,1.147425e-06,5.456614e-06,3.077062e-11
22527.11,5.974546e-06,2.430054e-07,1.18249e-06,5.834585e-06,1.260653e-10
22841.12,6.384597e-06,2.477406e-07,1.21687e-06,6.233301e-06,7.077872e-11
23159.52,6.818229e-06,2.52728e-07,1.250441e-06,6.65495e-06,5.789584e-11
23482.35,7.278019e-06,2.579141e-07,1.283069e-06,7.10209e-06,1.539282e-10
23809.68,7.766976e-06,2.635139e-07,1.314534e-06,7.57772e-06,3.899322e-10
24141.57,8.289407e-06,2.694853e-07,1.344527e-06,8.086153e-06,3.352555e-10
24478.09,8.851299e-06,2.757759e-07,1.372644e-06,8.633416e-06,1.740025e-10
24819.3,9.461042e-06,2.826573e-07,1.398153e-06,9.228002e-06,1.548737e-10
25165.27,1.013233e-05,2.899853e-07,1.420032e-06,9.883828e-06,1.280271e-10
25516.06,1.088729e-05,2.981506e-07,1.436213e-06,1.062351e-05,1.172813e-10
25871.74,1.176652e-05,3.072396e-07,1.442982e-06,1.148871e-05,2.30236e-10
26232.38,1.284825e-05,3.178722e-07,1.431717e-06,1.256004e-05,1.985988e-10
26598.04,1.429242e-05,3.298976e-07,1.381061e-06,1.400323e-05,1.967161e-10
26968.81,1.635143e-05,3.396551e-07,1.22457e-06,1.608575e-05,1.522272e-10
27344.74,1.775303e-05,3.062488e-07,7.337231e-07,1.757404e-05,3.228097e-10
27725.91,0,0,0,0,0
28112.39,1.806992e-05,2.146626e-07,9.87589e-07,1.793505e-05,1.728626e-10
28504.26,1.878074e-05,2.519897e-07,1.458093e-06,1.852936e-05,1.46848e-10
28901.6,1.874806e-05,2.73315e-07,1.616883e-06,1.840734e-05,1.140822e-10
29304.47,1.922041e-05,2.889452e-07,1.687546e-06,1.881155e-05,6.66965e-11
29712.96,2.002666e-05,3.011274e-07,1.726435e-06,1.956099e-05,3.937968e-11
30127.14,2.104825e-05,3.113165e-07,1.750481e-06,2.053103e-05,4.079219e-11
30547.1,2.223142e-05,3.202156e-07,1.76576e-06,2.166455e-05,1.066006e-10
30972.91,2.35547e-05,3.281186e-07,1.774757e-06,2.293807e-05,1.111122e-10
31404.65,2.501234e-05,3.352263e-07,1.778451e-06,2.434456e-05,3.670558e-11
31842.42,2.660714e-05,3.417096e-07,1.777222e-06,2.588586e-05,1.253579e-10
32286.28,2.834663e-05,3.479195e-07,1.770806e-06,2.756873e-05,6.185157e-11
32736.34,3.024289e-05,3.533099e-07,1.759359e-06,2.940456e-05,1.628668e-10
33192.66,3.230881e-05,3.582566e-07,1.742131e-06,3.140557e-05,2.079842e-10
33655.35,3.455863e-05,3.62609e-07,1.718697e-06,3.358538e-05,2.514271e-10
34124.49,3.700385e-05,3.662964e-07,1.687826e-06,3.595493e-05,1.024804e-10
34600.16,3.964883e-05,3.687677e-07,1.64889e-06,3.851825e-05,1.390272e-10
35082.47,4.247529e-05,3.696082e-07,1.600149e-06,4.125733e-05,2.182065e-10
35571.5,4.540797e-05,3.680224e-07,1.537544e-06,4.409877e-05,8.788596e-11
36067.35,4.822594e-05,3.622331e-07,1.456036e-06,4.682766e-05,5.677473e-10
36570.11,5.028332e-05,3.481094e-07,1.340027e-06,4.881656e-05,1.61983e-10
37079.88,4.955865e-05,3.137751e-07,1.154061e-06,4.810323e-05,2.62258e-10
37596.75,3.901675e-05,2.238873e-07,7.844828e-07,3.786185e-05,0
38120.83,0,0,0,0,0
38652.21,5.654545e-05,2.593508e-07,8.148139e-07,5.483559e-05,0
39191,9.070093e-05,3.655097e-07,1.092632e-06,8.791783e-05,3.071565e-10
39737.3,0.0001141056,3.960053e-07,1.14487e-06,0.0001105408,5.847405e-10
40291.22,0.0001375749,4.030126e-07,1.166208e-06,0.0001331863,3.859373e-10
40852.86,0.000165377,3.984171e-07,1.228264e-06,0.0001599976,2.721432e-10
41422.32,0.0001986429,3.851956e-07,1.374266e-06,0.0001921792,2.530603e-10
41999.73,0.0002303474,3.587945e-07,1.624199e-06,0.0002234273,7.725245e-11
42585.18,0.0002324178,3.082805e-07,1.921853e-06,0.0002271877,1.363872e-10
43178.8,0.0001969863,2.055721e-07,1.872471e-06,0.0001937661,1.069779e-10
43780.69,0.0002354351,0,0,0.0002320968,3.450357e-11
44390.96,0.0002949369,2.813356e-07,0,0.000291383,0
45009.75,0.0002656677,4.487351e-07,0,0.0002624609,6.079118e-11
45637.16,0.0002176385,5.035583e-07,3.403617e-06,0.0002148988,1.837066e-11
46273.32,0.0001797202,5.189139e-07,2.631166e-06,0.0001773755,4.971614e-11
46918.34,0.0001519197,5.219229e-07,2.027928e-06,0.0001498934,2.598175e-11
47572.36,0.000131212,5.207223e-07,1.582343e-06,0.0001294452,9.583274e-11
48235.5,0.0001153304,5.177752e-07,1.288132e-06,0.0001137791,8.951031e-11
48907.87,0.0001028043,5.140463e-07,1.162828e-06,0.0001014349,4.094625e-11
49589.62,9.268124e-05,5.098022e-07,1.215094e-06,9.146793e-05,6.058683e-11
50280.87,8.433036e-05,5.05279e-07,1.409853e-06,8.325268e-05,1.77111e-10
50981.76,7.732126e-05,5.002668e-07,1.696433e-06,7.63628e-05,6.611231e-12
51692.42,7.135192e-05,4.951325e-07,2.039468e-06,7.049929e-05,0
52412.98,6.62058e-05,4.898492e-07,2.420723e-06,6.544792e-05,2.597982e-11
53143.59,6.172444e-05,4.845155e-07,2.831616e-06,6.105202e-05,7.147332e-11
53884.38,5.779028e-05,4.792312e-07,3.268545e-06,5.719542e-05,8.38152e-11
54635.5,5.431537e-05,4.74182e-07,3.730561e-06,5.379127e-05,6.000834e-11
55397.09,5.123406e-05,4.697192e-07,4.218471e-06,5.077483e-05,6.734154e-11
56169.3,4.849817e-05,4.661607e-07,4.734996e-06,4.809863e-05,5.299511e-11
56952.27,4.607389e-05,4.639873e-07,5.285168e-06,4.572946e-05,3.943753e-11
57746.15,4.394003e-05,4.639454e-07,5.877559e-06,4.364664e-05,4.090721e-11
58551.1,4.208679e-05,4.66615e-07,6.527047e-06,4.184082e-05,3.556874e-11
59367.27,4.051466e-05,4.727805e-07,7.258603e-06,4.031291e-05,2.884083e-11
60194.82,3.922995e-05,4.825376e-07,8.114882e-06,3.906966e-05,1.45445e-11
61033.9,3.822765e-05,4.939851e-07,9.167057e-06,3.810654e-05,3.080899e-11
61884.68,3.742889e-05,4.981023e-07,1.052483e-05,3.73453e-05,6.264959e-11
62747.32,3.646705e-05,4.655111e-07,1.230434e-05,3.641985e-05,7.442114e-11
63621.98,3.412661e-05,3.228868e-07,1.438011e-05,3.41139e-05,0
64508.84,2.810665e-05,0,1.573398e-05,2.812049e-05,1.751853e-10
65408.06,1.852647e-05,3.503984e-07,1.501587e-05,1.85492e-05,1.914334e-10
66319.81,9.863896e-06,5.274176e-07,1.296915e-05,9.880516e-06,6.080631e-11
67244.27,4.346261e-06,5.89501e-07,1.093054e-05,4.353055e-06,3.515413e-11
68181.62,1.361937e-06,6.233572e-07,9.163081e-06,1.36218e-06,5.160939e-11
69132.04,0,6.387971e-07,7.417708e-06,0,0
70095.7,3.471733e-07,5.780864e-07,5.362196e-06,3.417192e-07,8.956021e-12
71072.8,1.86573e-07,3.543054e-07,2.826661e-06,1.785386e-07,4.381724e-11
72063.52,0,0,0,0,0
73068.04,1.399424e-07,3.098586e-07,2.506215e-06,1.275604e-07,4.466971e-11
74086.57,4.525662e-07,4.799097e-07,3.949067e-06,4.150773e-07,3.255612e-11
75119.3,1.018095e-06,5.585041e-07,4.322987e-06,9.6356e-07,5.598264e-11
76166.41,1.769591e-06,6.10887e-07,4.039256e-06,1.709032e-06,3.634173e-11
77228.13,2.636497e-06,6.661563e-07,3.40502e-06,2.577431e-06,1.056839e-11
78304.66,3.571846e-06,7.321566e-07,2.583998e-06,3.519382e-06,1.633465e-11
79396.18,4.541974e-06,8.096449e-07,1.667379e-06,4.499803e-06,2.837794e-11
80502.92,5.515693e-06,8.975744e-07,7.233725e-07,5.486477e-06,2.778972e-11
81625.09,6.454854e-06,9.942302e-07,2.648901e-07,6.440166e-06,5.029805e-11
82762.9,7.301775e-06,1.096576e-06,1.055779e-06,7.301619e-06,4.268663e-11
83916.56,7.958424e-06,1.197554e-06,1.675745e-06,7.970202e-06,5.212564e-11
85086.31,8.251513e-06,1.280272e-06,1.959706e-06,8.268325e-06,5.118126e-11
86272.38,7.884504e-06,1.304649e-06,1.780478e-06,7.893464e-06,4.050076e-11
87474.96,6.435079e-06,1.183783e-06,1.242105e-06,6.42029e-06,3.960924e-11
88694.32,3.624428e-06,7.752503e-07,8.091829e-07,3.588188e-06,1.57375e-11
89930.66,0,0,0,0,0
91184.25,3.182156e-06,8.972973e-07,1.292276e-06,3.077736e-06,2.070686e-11
92455.31,5.445734e-06,1.477796e-06,1.973509e-06,5.27164e-06,1.184287e-11
93744.09,7.170253e-06,1.613878e-06,1.742772e-06,6.998514e-06,0
95050.83,8.756749e-06,1.485399e-06,9.963271e-07,8.621648e-06,2.418207e-11
96375.79,1.031001e-05,1.275426e-06,7.801294e-07,1.022222e-05,3.367563e-11
97719.21,1.177255e-05,1.072249e-06,1.487578e-06,1.173367e-05,1.851626e-11
99081.37,1.308183e-05,9.043246e-07,2.124857e-06,1.308935e-05,6.836981e-12
100462.5,1.420006e-05,7.757594e-07,2.472947e-06,1.424928e-05,6.421915e-12
101862.9,1.509964e-05,6.82042e-07,2.48662e-06,1.518443e-05,2.791322e-11
103282.8,1.574829e-05,6.155429e-07,2.153886e-06,1.586116e-05,3.976313e-11
104722.5,1.609895e-05,5.673751e-07,1.47652e-06,1.623082e-05,5.029578e-11
106182.3,1.608135e-05,5.284784e-07,4.776241e-07,1.622121e-05,6.089577e-11
107662.4,1.559308e-05,4.903473e-07,8.568342e-07,1.572768e-05,6.467177e-11
109163.2,1.449026e-05,4.453518e-07,2.373918e-06,1.460439e-05,6.289921e-11
110684.9,1.258179e-05,3.870753e-07,3.95593e-06,1.266002e-05,4.924355e-11
112227.7,9.64091e-06,3.11332e-07,5.311984e-06,9.673149e-06,4.184479e-11
113792.1,5.463489e-06,2.193442e-07,5.979086e-06,5.457459e-06,2.596405e-11
115378.3,0,1.233442e-07,5.385231e-06,0,0
116986.6,6.514625e-06,4.797411e-08,3.21857e-06,6.426755e-06,1.253489e-11
118617.4,1.367822e-05,0,0,1.345336e-05,1.834465e-11
120270.8,2.116477e-05,5.889963e-08,3.030421e-06,2.088527e-05,3.780612e-11
121947.3,2.852188e-05,1.301656e-07,5.065286e-06,2.83443e-05,7.484652e-11
123647.2,3.509967e-05,1.832805e-07,6.380605e-06,3.511318e-05,8.803009e-11
125370.8,4.047167e-05,2.003858e-07,7.668263e-06,4.067079e-05,8.739481e-11
127118.4,4.454111e-05,1.809904e-07,9.187005e-06,4.486885e-05,6.572544e-11
128890.4,4.730642e-05,1.359513e-07,1.072007e-05,4.768693e-05,2.532199e-11
130687,4.865641e-05,8.761275e-08,1.1938e-05,4.900717e-05,0
132508.7,4.831864e-05,6.639402e-08,1.261909e-05,4.855543e-05,2.026336e-11
134355.8,4.600392e-05,5.326137e-08,1.276064e-05,4.605054e-05,3.96146e-11
136228.7,4.175618e-05,0,1.262663e-05,4.156459e-05,9.680456e-11
138127.6,3.626625e-05,9.467821e-08,1.258174e-05,3.584073e-05,1.328618e-10
140053,3.072683e-05,1.967188e-07,1.27422e-05,3.013699e-05,1.125844e-10
142005.3,2.625226e-05,2.714752e-07,1.289666e-05,2.562354e-05,7.760077e-11
143984.8,2.337971e-05,3.044131e-07,1.27721e-05,2.285128e-05,3.056686e-11
145991.9,2.19779e-05,2.989641e-07,1.222633e-05,2.16397e-05,1.727184e-11
148026.9,2.152464e-05,2.670813e-07,1.12559e-05,2.139059e-05,1.468903e-11
150090.3,2.146825e-05,2.247041e-07,9.950364e-06,2.150271e-05,0
152182.5,2.140257e-05,1.931041e-07,8.467688e-06,2.155499e-05,1.235942e-11
154303.8,2.106418e-05,1.959971e-07,7.043447e-06,2.128662e-05,2.562537e-11
156454.8,2.027515e-05,2.375173e-07,6.011912e-06,2.052719e-05,3.944123e-11
158635.7,1.889584e-05,2.99485e-07,5.711258e-06,1.914469e-05,4.907862e-11
160847,1.680078e-05,3.640402e-07,6.154108e-06,1.702063e-05,4.987426e-11
163089.1,1.38788e-05,4.187654e-07,6.94377e-06,1.405073e-05,3.870717e-11
165362.4,1.006032e-05,4.540001e-07,7.617197e-06,1.017313e-05,2.694315e-11
167667.5,5.371909e-06,4.619337e-07,7.836525e-06,5.423785e-06,1.856966e-11
170004.7,0,4.380385e-07,7.41841e-06,0,0
172374.5,5.688343e-06,3.83332e-07,6.367656e-06,5.720495e-06,1.771667e-11
174777.3,1.122066e-05,3.055375e-07,4.924529e-06,1.12577e-05,6.760065e-11
177213.6,1.617074e-05,2.170106e-07,3.634305e-06,1.618325e-05,6.66415e-11
179683.8,2.028424e-05,1.306942e-07,3.328059e-06,2.024604e-05,5.597476e-11
182188.5,2.350098e-05,5.65602e-08,4.122661e-06,2.339248e-05,6.898888e-11
184728.1,2.58959e-05,0,5.226824e-06,2.570514e-05,5.173812e-11
187303.2,2.760442e-05,3.791472e-08,6.155508e-06,2.732673e-05,4.631807e-11
189914.1,2.877049e-05,6.047463e-08,6.745403e-06,2.840769e-05,4.195099e-11
192561.4,2.952194e-05,7.604189e-08,6.957482e-06,2.908145e-05,4.592225e-11
195245.6,2.996333e-05,9.693158e-08,6.802921e-06,2.945743e-05,4.595945e-11
197967.2,3.01767e-05,1.319809e-07,6.317824e-06,2.962185e-05,5.438536e-11
200726.7,3.022504e-05,1.810229e-07,5.555722e-06,2.964111e-05,8.327093e-11
203524.8,3.015575e-05,2.388922e-07,4.591032e-06,2.956516e-05,8.703069e-11
206361.8,3.000343e-05,2.99259e-07,3.54081e-06,2.942997e-05,9.36598e-11
209238.3,2.979169e-05,3.557243e-07,2.639255e-06,2.925923e-05,1.146575e-10
212155,2.953449e-05,4.019783e-07,2.356298e-06,2.906545e-05,1.27332e-10
215112.3,2.923683e-05,4.320131e-07,2.959451e-06,2.885061e-05,1.142166e-10
218110.9,2.889535e-05,4.405286e-07,4.025689e-06,2.860679e-05,1.156113e-10
221151.2,2.849892e-05,4.239594e-07,5.164803e-06,2.831705e-05,1.071965e-10
224234,2.802945e-05,3.822423e-07,6.182797e-06,2.795648e-05,8.989449e-11
227359.7,2.746299e-05,3.233295e-07,6.962117e-06,2.749381e-05,7.148327e-11
230528.9,2.677125e-05,2.74514e-07,7.414292e-06,2.68933e-05,5.438406e-11
233742.4,2.592365e-05,2.89574e-07,7.468184e-06,2.611733e-05,3.535829e-11
237000.6,2.489009e-05,3.889907e-07,7.070653e-06,2.512958e-05,1.67973e-11
240304.3,2.364443e-05,5.307771e-07,6.195236e-06,2.389902e-05,1.490098e-11
243654,2.216916e-05,6.695454e-07,4.867199e-06,2.240513e-05,8.315278e-12
247050.4,2.046112e-05,7.671681e-07,3.265515e-06,2.064449e-05,6.259234e-12
250494.2,1.853866e-05,7.880843e-07,2.316703e-06,1.863905e-05,0
253985.9,1.644915e-05,7.033796e-07,3.691157e-06,1.644554e-05,1.316237e-11
257526.3,1.427427e-05,5.142131e-07,6.202022e-06,1.416329e-05,2.763754e-11
261116.1,1.212452e-05,3.796207e-07,8.767332e-06,1.19309e-05,4.294563e-11
264755.9,1.010518e-05,6.51557e-07,1.08124e-05,9.88857e-06,3.715832e-11
268446.5,8.229818e-06,1.05945e-06,1.174005e-05,8.071234e-06,2.049741e-11
272188.5,6.292808e-06,1.215512e-06,1.083244e-05,6.24641e-06,1.530284e-11
275982.6,3.794115e-06,6.730974e-07,7.239027e-06,3.832514e-06,3.768351e-11
279829.7,0,1.47515e-06,0,0,0


==> graphics/data/gyroY_optFun.csv <==
k,AAA,SOAAA,SONLAAA,SOLAAA,AAA2k
2,11.02379,9.275064,7.794175,10.9685,0.5893366
4,0.5893366,1.288708,1.611605,0.5867791,0.05486747
6,0.06935024,0.2136163,0.171092,0.06902646,0.00600759
8,0.05486747,0.1444826,0.1249043,0.05460454,0.005629613
10,0.00767731,0.008436113,0.008095258,0.007772316,0.002634805
12,0.00600759,0.003080893,0.002174376,0.006091136,0.001734112
14,0.005915407,0.0008991698,0.0008649551,0.00599569,0.0001666738
16,0.005629613,0.0006812121,0.000618125,0.005696432,2.733511e-05
18,0.004149869,0.000253082,0.0005348322,0.004139479,4.208837e-06
20,0.002634805,6.106558e-05,0.0004086435,0.002633577,3.038398e-06
22,0.002159904,1.119276e-05,7.77161e-05,0.002152775,1.156201e-06


==> graphics/data/gyroY_response.csv <==
mu,g,AAA,SOAAA,SONLAAA,SOLAAA,AAA2k
1000,9.949372e-05,9.949407e-05,9.949373e-05,9.949376e-05,9.949407e-05,9.949372e-05
1013.939,9.949577e-05,9.949612e-05,9.949578e-05,9.949581e-05,9.949612e-05,9.949577e-05
1028.073,9.949787e-05,9.949822e-05,9.949788e-05,9.949791e-05,9.949823e-05,9.949787e-05
1042.404,9.950004e-05,9.950039e-05,9.950004e-05,9.950008e-05,9.950039e-05,9.950004e-05
1056.935,9.950226e-05,9.950261e-05,9.950227e-05,9.95023e-05,9.950261e-05,9.950226e-05
1071.668,9.950455e-05,9.95049e-05,9.950456e-05,9.950459e-05,9.95049e-05,9.950455e-05
1086.606,9.95069e-05,9.950725e-05,9.950691e-05,9.950694e-05,9.950726e-05,9.95069e-05
1101.753,9.950931e-05,9.950967e-05,9.950933e-05,9.950936e-05,9.950967e-05,9.950931e-05
1117.111,9.95118e-05,9.951215e-05,9.951182e-05,9.951185e-05,9.951216e-05,9.95118e-05
1132.683,9.951436e-05,9.951471e-05,9.951437e-05,9.95144e-05,9.951471e-05,9.951436e-05
1148.472,9.951698e-05,9.951734e-05,9.9517e-05,9.951703e-05,9.951734e-05,9.951698e-05
1164.481,9.951969e-05,9.952004e-05,9.95197e-05,9.951973e-05,9.952004e-05,9.951969e-05
1180.713,9.952247e-05,9.952282e-05,9.952248e-05,9.952251e-05,9.952282e-05,9.952247e-05
1197.171,9.952532e-05,9.952567e-05,9.952534e-05,9.952536e-05,9.952567e-05,9.952532e-05
1213.859,9.952826e-05,9.952861e-05,9.952827e-05,9.95283e-05,9.952861e-05,9.952826e-05
1230.78,9.953127e-05,9.953163e-05,9.953129e-05,9.953132e-05,9.953163e-05,9.953127e-05
1247.936,9.953438e-05,9.953473e-05,9.953439e-05,9.953442e-05,9.953473e-05,9.953438e-05
1265.332,9.953757e-05,9.953792e-05,9.953758e-05,9.953762e-05,9.953792e-05,9.953757e-05
1282.97,9.954086e-05,9.95412e-05,9.954086e-05,9.954089e-05,9.95412e-05,9.954086e-05
1300.854,9.954422e-05,9.954457e-05,9.954424e-05,9.954427e-05,9.954457e-05,9.954422e-05
1318.987,9.954769e-05,9.954804e-05,9.95477e-05,9.954774e-05,9.954804e-05,9.954769e-05
1337.373,9.955126e-05,9.955161e-05,9.955127e-05,9.95513e-05,9.955161e-05,9.955126e-05
1356.015,9.955493e-05,9.955528e-05,9.955493e-05,9.955497e-05,9.955528e-05,9.955493e-05
1374.917,9.95587e-05,9.955905e-05,9.95587e-05,9.955874e-05,9.955905e-05,9.95587e-05
1394.083,9.956257e-05,9.956292e-05,9.956258e-05,9.956261e-05,9.956292e-05,9.956257e-05
1413.516,9.956655e-05,9.95669e-05,9.956657e-05,9.95666e-05,9.95669e-05,9.956655e-05
1433.219,9.957065e-05,9.9571e-05,9.957067e-05,9.957069e-05,9.9571e-05,9.957065e-05
1453.198,9.957486e-05,9.957521e-05,9.957488e-05,9.957491e-05,9.957521e-05,9.957486e-05
1473.454,9.957919e-05,9.957954e-05,9.957921e-05,9.957924e-05,9.957954e-05,9.957919e-05
1493.993,9.958365e-05,9.958399e-05,9.958366e-05,9.958369e-05,9.958399e-05,9.958365e-05
1514.819,9.958822e-05,9.958857e-05,9.958824e-05,9.958827e-05,9.958857e-05,9.958822e-05
1535.935,9.959293e-05,9.959328e-05,9.959294e-05,9.959297e-05,9.959328e-05,9.959293e-05
1557.345,9.959777e-05,9.959812e-05,9.959778e-05,9.959781e-05,9.959812e-05,9.959777e-05
1579.053,9.960274e-05,9.960309e-05,9.960276e-05,9.960279e-05,9.960309e-05,9.960274e-05
1601.064,9.960786e-05,9.960821e-05,9.960787e-05,9.96079e-05,9.960821e-05,9.960786e-05
1623.382,9.961312e-05,9.961347e-05,9.961313e-05,9.961316e-05,9.961347e-05,9.961312e-05
1646.011,9.961853e-05,9.961888e-05,9.961854e-05,9.961858e-05,9.961888e-05,9.961853e-05
1668.956,9.962409e-05,9.962443e-05,9.962411e-05,9.962414e-05,9.962444e-05,9.962409e-05
1692.22,9.962981e-05,9.963015e-05,9.962982e-05,9.962985e-05,9.963015e-05,9.962981e-05
1715.809,9.963569e-05,9.963603e-05,9.96357e-05,9.963573e-05,9.963603e-05,9.963569e-05
1739.726,9.964174e-05,9.964208e-05,9.964174e-05,9.964177e-05,9.964208e-05,9.964174e-05
1763.977,9.964795e-05,9.964829e-05,9.964796e-05,9.964799e-05,9.964829e-05,9.964795e-05
1788.566,9.965434e-05,9.965468e-05,9.965435e-05,9.965438e-05,9.965469e-05,9.965434e-05
1813.498,9.966091e-05,9.966125e-05,9.966092e-05,9.966095e-05,9.966126e-05,9.966091e-05
1838.777,9.966767e-05,9.966801e-05,9.966768e-05,9.96677e-05,9.966801e-05,9.966767e-05
1864.409,9.967461e-05,9.967495e-05,9.967462e-05,9.967465e-05,9.967496e-05,9.967461e-05
1890.397,9.968175e-05,9.96821e-05,9.968177e-05,9.96818e-05,9.96821e-05,9.968175e-05
1916.749,9.96891e-05,9.968944e-05,9.968911e-05,9.968914e-05,9.968945e-05,9.96891e-05
1943.467,9.969665e-05,9.969699e-05,9.969666e-05,9.969669e-05,9.969699e-05,9.969665e-05
1970.558,9.970441e-05,9.970475e-05,9.970443e-05,9.970446e-05,9.970476e-05,9.970441e-05
1998.026,9.97124e-05,9.971274e-05,9.971241e-05,9.971244e-05,9.971274e-05,9.97124e-05
2025.878,9.972061e-05,9.972095e-05,9.972062e-05,9.972065e-05,9.972095e-05,9.972061e-05
2054.117,9.972905e-05,9.972939e-05,9.972906e-05,9.972909e-05,9.972939e-05,9.972905e-05
2082.751,9.973773e-05,9.973807e-05,9.973774e-05,9.973777e-05,9.973807e-05,9.973773e-05
2111.783,9.974666e-05,9.974699e-05,9.974666e-05,9.974669e-05,9.974699e-05,9.974666e-05
2141.22,9.975583e-05,9.975617e-05,9.975585e-05,9.975587e-05,9.975617e-05,9.975583e-05
2171.068,9.976527e-05,9.97656e-05,9.976528e-05,9.976531e-05,9.976561e-05,9.976527e-05
2201.331,9.977497e-05,9.977531e-05,9.977498e-05,9.977501e-05,9.977531e-05,9.977497e-05
2232.016,9.978495e-05,9.978528e-05,9.978496e-05,9.978499e-05,9.978528e-05,9.978495e-05
2263.13,9.979521e-05,9.979554e-05,9.979522e-05,9.979525e-05,9.979554e-05,9.979521e-05
2294.676,9.980576e-05,9.980609e-05,9.980577e-05,9.980579e-05,9.980609e-05,9.980576e-05
2326.663,9.981661e-05,9.981694e-05,9.981661e-05,9.981664e-05,9.981694e-05,9.981661e-05
2359.095,9.982776e-05,9.98281e-05,9.982778e-05,9.98278e-05,9.98281e-05,9.982776e-05
2391.98,9.983924e-05,9.983956e-05,9.983924e-05,9.983927e-05,9.983957e-05,9.983924e-05
2425.323,9.985103e-05,9.985136e-05,9.985104e-05,9.985107e-05,9.985136e-05,9.985103e-05
2459.13,9.986316e-05,9.986349e-05,9.986317e-05,9.986319e-05,9.986349e-05,9.986316e-05
2493.409,9.987563e-05,9.987596e-05,9.987564e-05,9.987567e-05,9.987596e-05,9.987563e-05
2528.166,9.988846e-05,9.988878e-05,9.988847e-05,9.98885e-05,9.988879e-05,9.988846e-05
2563.407,9.990165e-05,9.990198e-05,9.990166e-05,9.990169e-05,9.990198e-05,9.990165e-05
2599.14,9.991521e-05,9.991554e-05,9.991523e-05,9.991525e-05,9.991555e-05,9.991521e-05
2635.371,9.992916e-05,9.992949e-05,9.992917e-05,9.99292e-05,9.992949e-05,9.992916e-05
2672.106,9.994351e-05,9.994383e-05,9.994351e-05,9.994354e-05,9.994383e-05,9.994351e-05
2709.354,9.995826e-05,9.995858e-05,9.995827e-05,9.99583e-05,9.995858e-05,9.995826e-05
2747.121,9.997343e-05,9.997375e-05,9.997344e-05,9.997347e-05,9.997375e-05,9.997343e-05
2785.414,9.998903e-05,9.998935e-05,9.998904e-05,9.998907e-05,9.998935e-05,9.998903e-05
2824.241,0.0001000051,0.0001000054,0.0001000051,0.0001000051,0.0001000054,0.0001000051
2863.61,0.0001000216,0.0001000219,0.0001000216,0.0001000216,0.0001000219,0.0001000216
2903.527,0.0001000385,0.0001000389,0.0001000386,0.0001000386,0.0001000389,0.0001000385
2944,0.000100056,0.0001000563,0.000100056,0.000100056,0.0001000563,0.000100056
2985.038,0.0001000739,0.0001000743,0.000100074,0.000100074,0.0001000743,0.0001000739
3026.648,0.0001000924,0.0001000927,0.0001000924,0.0001000924,0.0001000927,0.0001000924
3068.838,0.0001001114,0.0001001117,0.0001001114,0.0001001114,0.0001001117,0.0001001114
3111.616,0.0001001309,0.0001001312,0.0001001309,0.0001001309,0.0001001312,0.0001001309
3154.99,0.000100151,0.0001001513,0.000100151,0.000100151,0.0001001513,0.000100151
3198.969,0.0001001716,0.0001001719,0.0001001716,0.0001001717,0.0001001719,0.0001001716
3243.561,0.0001001929,0.0001001932,0.0001001929,0.0001001929,0.0001001932,0.0001001929
3288.774,0.0001002147,0.000100215,0.0001002147,0.0001002147,0.000100215,0.0001002147
3334.618,0.0001002372,0.0001002375,0.0001002372,0.0001002372,0.0001002375,0.0001002372
3381.101,0.0001002603,0.0001002606,0.0001002603,0.0001002603,0.0001002606,0.0001002603
3428.231,0.0001002841,0.0001002844,0.0001002841,0.0001002841,0.0001002844,0.0001002841
3476.019,0.0001003085,0.0001003088,0.0001003085,0.0001003085,0.0001003088,0.0001003085
3524.473,0.0001003337,0.000100334,0.0001003337,0.0001003337,0.000100334,0.0001003337
3573.602,0.0001003595,0.0001003598,0.0001003595,0.0001003596,0.0001003598,0.0001003595
3623.416,0.0001003861,0.0001003864,0.0001003861,0.0001003862,0.0001003864,0.0001003861
3673.925,0.0001004135,0.0001004138,0.0001004135,0.0001004135,0.0001004138,0.0001004135
3725.137,0.0001004416,0.0001004419,0.0001004416,0.0001004417,0.0001004419,0.0001004416
3777.064,0.0001004706,0.0001004709,0.0001004706,0.0001004706,0.0001004709,0.0001004706
3829.714,0.0001005004,0.0001005007,0.0001005004,0.0001005004,0.0001005007,0.0001005004
3883.098,0.000100531,0.0001005313,0.000100531,0.0001005311,0.0001005313,0.000100531
3937.226,0.0001005626,0.0001005628,0.0001005626,0.0001005626,0.0001005629,0.0001005626
3992.109,0.000100595,0.0001005953,0.000100595,0.000100595,0.0001005953,0.000100595
4047.757,0.0001006283,0.0001006286,0.0001006283,0.0001006284,0.0001006286,0.0001006283
4104.181,0.0001006627,0.0001006629,0.0001006627,0.0001006627,0.0001006629,0.0001006627
4161.391,0.000100698,0.0001006982,0.000100698,0.000100698,0.0001006983,0.000100698
4219.398,0.0001007343,0.0001007346,0.0001007343,0.0001007343,0.0001007346,0.0001007343
4278.214,0.0001007717,0.0001007719,0.0001007717,0.0001007717,0.0001007719,0.0001007717
4337.85,0.0001008101,0.0001008104,0.0001008101,0.0001008101,0.0001008104,0.0001008101
4398.317,0.0001008497,0.0001008499,0.0001008497,0.0001008497,0.00010085,0.0001008497
4459.627,0.0001008904,0.0001008906,0.0001008904,0.0001008904,0.0001008906,0.0001008904
4521.792,0.0001009323,0.0001009325,0.0001009323,0.0001009323,0.0001009325,0.0001009323
4584.824,0.0001009753,0.0001009756,0.0001009754,0.0001009754,0.0001009756,0.0001009753
4648.734,0.0001010197,0.0001010199,0.0001010197,0.0001010197,0.00010102,0.0001010197
4713.535,0.0001010653,0.0001010656,0.0001010653,0.0001010653,0.0001010656,0.0001010653
4779.239,0.0001011123,0.0001011125,0.0001011123,0.0001011123,0.0001011125,0.0001011123
4845.859,0.0001011606,0.0001011608,0.0001011606,0.0001011606,0.0001011608,0.0001011606
4913.407,0.0001012103,0.0001012105,0.0001012103,0.0001012103,0.0001012105,0.0001012103
4981.897,0.0001012614,0.0001012617,0.0001012615,0.0001012615,0.0001012617,0.0001012614
5051.342,0.0001013141,0.0001013144,0.0001013141,0.0001013141,0.0001013144,0.0001013141
5121.755,0.0001013683,0.0001013685,0.0001013683,0.0001013683,0.0001013685,0.0001013683
5193.15,0.0001014241,0.0001014243,0.0001014241,0.0001014241,0.0001014243,0.0001014241
5265.54,0.0001014815,0.0001014817,0.0001014815,0.0001014815,0.0001014817,0.0001014815
5338.938,0.0001015406,0.0001015408,0.0001015406,0.0001015406,0.0001015408,0.0001015406
5413.36,0.0001016014,0.0001016016,0.0001016014,0.0001016014,0.0001016016,0.0001016014
5488.82,0.000101664,0.0001016642,0.000101664,0.000101664,0.0001016642,0.000101664
5565.331,0.0001017284,0.0001017286,0.0001017284,0.0001017284,0.0001017286,0.0001017284
5642.909,0.0001017947,0.000101795,0.0001017947,0.0001017947,0.000101795,0.0001017947
5721.567,0.000101863,0.0001018632,0.000101863,0.000101863,0.0001018632,0.000101863
5801.323,0.0001019333,0.0001019335,0.0001019333,0.0001019333,0.0001019335,0.0001019333
5882.19,0.0001020057,0.0001020059,0.0001020057,0.0001020057,0.0001020059,0.0001020057
5964.185,0.0001020802,0.0001020804,0.0001020802,0.0001020802,0.0001020804,0.0001020802
6047.322,0.0001021569,0.0001021571,0.0001021569,0.0001021569,0.0001021571,0.0001021569
6131.619,0.0001022359,0.0001022361,0.0001022359,0.0001022359,0.0001022361,0.0001022359
6217.09,0.0001023173,0.0001023175,0.0001023173,0.0001023173,0.0001023175,0.0001023173
6303.753,0.000102401,0.0001024012,0.000102401,0.000102401,0.0001024012,0.000102401
6391.624,0.0001024873,0.0001024875,0.0001024873,0.0001024873,0.0001024875,0.0001024873
6480.72,0.0001025761,0.0001025763,0.0001025761,0.0001025761,0.0001025763,0.0001025761
6571.058,0.0001026676,0.0001026678,0.0001026676,0.0001026676,0.0001026678,0.0001026676
6662.654,0.0001027619,0.000102762,0.0001027619,0.0001027619,0.000102762,0.0001027619
6755.528,0.0001028589,0.0001028591,0.0001028589,0.0001028589,0.0001028591,0.0001028589
6849.697,0.0001029589,0.0001029591,0.0001029589,0.0001029589,0.0001029591,0.0001029589
6945.178,0.0001030619,0.0001030621,0.0001030619,0.0001030619,0.0001030621,0.0001030619
7041.99,0.0001031681,0.0001031682,0.0001031681,0.0001031681,0.0001031682,0.0001031681
7140.151,0.0001032774,0.0001032775,0.0001032774,0.0001032774,0.0001032776,0.0001032774
7239.681,0.00010339,0.0001033902,0.00010339,0.0001033901,0.0001033902,0.00010339
7340.598,0.0001035061,0.0001035063,0.0001035061,0.0001035061,0.0001035063,0.0001035061
7442.922,0.0001036258,0.0001036259,0.0001036258,0.0001036258,0.0001036259,0.0001036258
7546.673,0.000103749,0.0001037492,0.000103749,0.0001037491,0.0001037492,0.000103749
7651.869,0.0001038761,0.0001038762,0.0001038761,0.0001038761,0.0001038762,0.0001038761
7758.532,0.0001040071,0.0001040072,0.0001040071,0.0001040071,0.0001040072,0.0001040071
7866.682,0.0001041421,0.0001041422,0.0001041421,0.0001041421,0.0001041422,0.0001041421
7976.339,0.0001042813,0.0001042814,0.0001042813,0.0001042813,0.0001042814,0.0001042813
8087.525,0.0001044248,0.0001044249,0.0001044248,0.0001044248,0.0001044249,0.0001044248
8200.261,0.0001045728,0.0001045729,0.0001045728,0.0001045728,0.0001045729,0.0001045728
8314.567,0.0001047254,0.0001047255,0.0001047254,0.0001047254,0.0001047255,0.0001047254
8430.469,0.0001048828,0.0001048828,0.0001048827,0.0001048828,0.0001048828,0.0001048828
8547.984,0.0001050451,0.0001050452,0.0001050451,0.0001050451,0.0001050452,0.0001050451
8667.139,0.0001052125,0.0001052126,0.0001052125,0.0001052125,0.0001052126,0.0001052125
8787.954,0.0001053853,0.0001053854,0.0001053853,0.0001053853,0.0001053854,0.0001053853
8910.453,0.0001055636,0.0001055636,0.0001055636,0.0001055636,0.0001055636,0.0001055636
9034.66,0.0001057476,0.0001057476,0.0001057476,0.0001057476,0.0001057476,0.0001057476
9160.599,0.0001059375,0.0001059375,0.0001059374,0.0001059374,0.0001059375,0.0001059375
9288.292,0.0001061335,0.0001061335,0.0001061335,0.0001061335,0.0001061335,0.0001061335
9417.766,0.0001063359,0.0001063359,0.0001063359,0.0001063359,0.0001063359,0.0001063359
9549.045,0.000106545,0.000106545,0.0001065449,0.0001065449,0.000106545,0.000106545
9682.153,0.0001067609,0.0001067609,0.0001067609,0.0001067609,0.0001067609,0.0001067609
9817.117,0.0001069841,0.0001069841,0.0001069841,0.0001069841,0.0001069841,0.0001069841
9953.962,0.0001072149,0.0001072148,0.0001072149,0.0001072149,0.0001072148,0.0001072149
10092.71,0.0001074537,0.0001074536,0.0001074537,0.0001074537,0.0001074536,0.0001074537
10233.4,0.0001077014,0.0001077012,0.0001077014,0.0001077014,0.0001077012,0.0001077014
10376.05,0.0001079594,0.0001079591,0.0001079594,0.0001079594,0.0001079592,0.0001079594
10520.69,0.0001082332,0.0001082328,0.0001082332,0.0001082331,0.0001082328,0.0001082332
10667.34,0.0001084557,0.0001084557,0.0001084557,0.0001084557,0.0001084557,0.0001084557
10816.04,0.0001087456,0.000108746,0.0001087456,0.0001087456,0.000108746,0.0001087456
10966.81,0.0001090431,0.0001090433,0.0001090431,0.0001090431,0.0001090433,0.0001090431
11119.68,0.0001093469,0.000109347,0.0001093469,0.0001093469,0.000109347,0.0001093469
11274.68,0.0001096601,0.0001096602,0.0001096601,0.0001096601,0.0001096602,0.0001096601
11431.84,0.000109984,0.0001099841,0.000109984,0.000109984,0.0001099841,0.000109984
11591.2,0.0001103194,0.0001103195,0.0001103194,0.0001103194,0.0001103195,0.0001103194
11752.77,0.0001106672,0.0001106673,0.0001106672,0.0001106672,0.0001106673,0.0001106672
11916.6,0.000111028,0.0001110281,0.000111028,0.000111028,0.0001110281,0.000111028
12082.71,0.0001114028,0.0001114028,0.0001114028,0.0001114028,0.0001114028,0.0001114028
12251.14,0.0001117925,0.0001117925,0.0001117924,0.0001117924,0.0001117925,0.0001117925
12421.91,0.0001121981,0.0001121981,0.0001121981,0.0001121981,0.0001121981,0.0001121981
12595.06,0.000112621,0.000112621,0.000112621,0.000112621,0.000112621,0.000112621
12770.63,0.0001130628,0.0001130628,0.0001130628,0.0001130627,0.0001130628,0.0001130628
12948.65,0.0001135254,0.0001135253,0.0001135253,0.0001135253,0.0001135253,0.0001135254
13129.15,0.0001140113,0.0001140113,0.0001140113,0.0001140112,0.0001140113,0.0001140113
13312.16,0.000114524,0.000114524,0.000114524,0.0001145239,0.000114524,0.000114524
13497.72,0.0001150683,0.0001150683,0.0001150683,0.0001150683,0.0001150683,0.0001150683
13685.87,0.0001156514,0.0001156514,0.0001156514,0.0001156514,0.0001156514,0.0001156514
13876.65,0.0001162848,0.0001162848,0.0001162848,0.0001162848,0.0001162848,0.0001162848
14070.08,0.0001169883,0.0001169882,0.0001169882,0.0001169882,0.0001169882,0.0001169883
14266.21,0.0001177993,0.0001177993,0.0001177993,0.0001177993,0.0001177993,0.0001177993
14465.07,0.0001188002,0.0001188001,0.0001188001,0.0001188001,0.0001188001,0.0001188002
14666.71,0.0001202031,0.000120203,0.0001202031,0.0001202031,0.000120203,0.0001202031
14871.15,0.000122595,0.0001225949,0.000122595,0.0001225951,0.0001225949,0.000122595
15078.45,0.0001187595,0.0001187595,0.0001187595,0.0001187595,0.0001187595,0.0001187595
15288.64,0.000115229,0.000115229,0.0001152289,0.000115229,0.000115229,0.000115229
15501.75,0.0001175426,0.0001175425,0.0001175425,0.0001175424,0.0001175425,0.0001175426
15717.84,0.0001190215,0.0001190214,0.0001190213,0.0001190213,0.0001190214,0.0001190215
15936.94,0.0001201745,0.0001201748,0.0001201747,0.0001201747,0.0001201748,0.0001201745
16159.09,0.0001211969,0.0001211971,0.000121197,0.000121197,0.0001211971,0.0001211969
16384.34,0.0001221654,0.0001221656,0.0001221655,0.0001221655,0.0001221656,0.0001221654
16612.72,0.0001231167,0.0001231168,0.0001231167,0.0001231167,0.0001231168,0.0001231167
16844.3,0.0001240704,0.0001240705,0.0001240704,0.0001240704,0.0001240705,0.0001240704
17079.1,0.0001250387,0.0001250388,0.0001250387,0.0001250387,0.0001250388,0.0001250387
17317.17,0.0001260299,0.00012603,0.0001260299,0.0001260299,0.00012603,0.0001260299
17558.56,0.00012705,0.0001270501,0.00012705,0.00012705,0.0001270501,0.00012705
17803.32,0.000128104,0.0001281041,0.000128104,0.000128104,0.0001281041,0.000128104
18051.49,0.0001291962,0.0001291963,0.0001291962,0.0001291962,0.0001291963,0.0001291962
18303.12,0.0001303305,0.0001303306,0.0001303305,0.0001303304,0.0001303306,0.0001303305
18558.25,0.0001315106,0.0001315108,0.0001315106,0.0001315106,0.0001315108,0.0001315106
18816.94,0.0001327404,0.0001327406,0.0001327404,0.0001327404,0.0001327406,0.0001327404
19079.24,0.0001340236,0.0001340239,0.0001340236,0.0001340236,0.0001340239,0.0001340236
19345.2,0.0001353642,0.0001353645,0.0001353642,0.0001353641,0.0001353645,0.0001353642
19614.86,0.0001367662,0.0001367665,0.0001367662,0.0001367662,0.0001367665,0.0001367662
19888.28,0.0001382341,0.0001382345,0.0001382341,0.0001382341,0.0001382345,0.0001382341
20165.51,0.0001397726,0.000139773,0.0001397725,0.0001397725,0.000139773,0.0001397726
20446.61,0.0001413866,0.000141387,0.0001413866,0.0001413866,0.000141387,0.0001413866
20731.62,0.0001430816,0.0001430821,0.0001430816,0.0001430816,0.0001430821,0.0001430816
21020.61,0.0001448636,0.0001448641,0.0001448636,0.0001448636,0.0001448641,0.0001448636
21313.62,0.0001467389,0.0001467395,0.0001467389,0.0001467389,0.0001467395,0.0001467389
21610.72,0.0001487146,0.0001487152,0.0001487145,0.0001487145,0.0001487152,0.0001487146
21911.97,0.0001507983,0.0001507991,0.0001507983,0.0001507983,0.000150799,0.0001507983
22217.41,0.0001529986,0.0001529994,0.0001529986,0.0001529986,0.0001529994,0.0001529986
22527.11,0.0001553249,0.0001553257,0.0001553248,0.0001553248,0.0001553257,0.0001553249
22841.12,0.0001577873,0.0001577883,0.0001577873,0.0001577873,0.0001577883,0.0001577873
23159.52,0.0001603976,0.0001603986,0.0001603975,0.0001603976,0.0001603986,0.0001603976
23482.35,0.0001631683,0.0001631695,0.0001631683,0.0001631684,0.0001631695,0.0001631683
23809.68,0.000166114,0.0001661153,0.000166114,0.000166114,0.0001661153,0.000166114
24141.57,0.0001692507,0.0001692521,0.0001692506,0.0001692507,0.000169252,0.0001692507
24478.09,0.0001725965,0.000172598,0.0001725964,0.0001725965,0.0001725979,0.0001725965
24819.3,0.000176172,0.0001761737,0.000176172,0.0001761721,0.0001761736,0.000176172
25165.27,0.0001800009,0.0001800027,0.0001800008,0.000180001,0.0001800026,0.0001800009
25516.06,0.0001841103,0.0001841122,0.0001841102,0.0001841104,0.0001841121,0.0001841103
25871.74,0.0001885321,0.000188534,0.000188532,0.0001885322,0.0001885339,0.0001885321
26232.38,0.0001933043,0.0001933061,0.0001933043,0.0001933045,0.0001933061,0.0001933043
26598.04,0.0001984741,0.0001984755,0.0001984741,0.0001984743,0.0001984755,0.0001984741
26968.81,0.0002040996,0.0002040996,0.0002040996,0.0002040998,0.0002040996,0.0002040996
27344.74,0.0002102016,0.0002101984,0.0002102016,0.0002102017,0.0002101984,0.0002102016
27725.91,0.0002162956,0.0002162956,0.0002162956,0.0002162956,0.0002162956,0.0002162956
28112.39,0.000223029,0.0002230251,0.000223029,0.0002230288,0.0002230252,0.000223029
28504.26,0.0002309511,0.0002309499,0.0002309511,0.0002309509,0.0002309499,0.0002309511
28901.6,0.0002396705,0.0002396716,0.0002396705,0.0002396704,0.0002396716,0.0002396705
29304.47,0.00024928,0.0002492826,0.00024928,0.00024928,0.0002492825,0.00024928
29712.96,0.0002599396,0.0002599433,0.0002599395,0.0002599396,0.0002599432,0.0002599396
30127.14,0.0002718403,0.000271845,0.0002718403,0.0002718404,0.0002718449,0.0002718403
30547.1,0.0002852149,0.0002852205,0.0002852148,0.000285215,0.0002852204,0.0002852149
30972.91,0.0003003531,0.0003003598,0.000300353,0.0003003533,0.0003003596,0.0003003531
31404.65,0.0003176235,0.0003176312,0.0003176234,0.0003176237,0.000317631,0.0003176235
31842.42,0.0003375022,0.000337511,0.0003375021,0.0003375025,0.0003375108,0.0003375022
32286.28,0.0003606166,0.0003606268,0.0003606165,0.000360617,0.0003606265,0.0003606166
32736.34,0.0003878102,0.0003878219,0.0003878101,0.0003878106,0.0003878216,0.0003878102
33192.66,0.0004202437,0.0004202572,0.0004202436,0.0004202442,0.0004202568,0.0004202437
33655.35,0.000459558,0.0004595737,0.0004595579,0.0004595586,0.0004595732,0.000459558
34124.49,0.0005081471,0.0005081653,0.000508147,0.0005081478,0.0005081648,0.0005081471
34600.16,0.0005696356,0.0005696571,0.0005696355,0.0005696364,0.0005696564,0.0005696356
35082.47,0.0006497614,0.0006497866,0.0006497613,0.0006497623,0.0006497859,0.0006497614
35571.5,0.0007581015,0.0007581315,0.0007581015,0.0007581026,0.0007581305,0.0007581015
36067.35,0.0009116716,0.0009117071,0.0009116716,0.0009116729,0.0009117059,0.0009116716
36570.11,0.00114279,0.00114283,0.00114279,0.001142791,0.001142829,0.00114279
37079.88,0.001515101,0.001515141,0.001515101,0.001515103,0.00151514,0.001515101
37596.75,0.002125842,0.002125859,0.002125842,0.002125843,0.002125858,0.002125842
38120.83,0.002758187,0.002758187,0.002758187,0.002758187,0.002758187,0.002758187
38652.21,0.002388133,0.002388259,0.002388133,0.002388135,0.002388255,0.002388133
39191,0.001660719,0.001660869,0.001660719,0.001660721,0.001660864,0.001660719
39737.3,0.001192482,0.001192607,0.001192482,0.001192483,0.001192603,0.001192482
40291.22,0.0009099327,0.0009100331,0.0009099327,0.0009099334,0.0009100297,0.0009099327
40852.86,0.0007279509,0.0007280288,0.0007279511,0.0007279512,0.0007280262,0.0007279509
41422.32,0.0006027372,0.0006027885,0.0006027373,0.000602737,0.0006027871,0.0006027372
41999.73,0.000511909,0.0005119222,0.0005119092,0.0005119085,0.0005119227,0.000511909
42585.18,0.0004432579,0.0004432301,0.0004432581,0.0004432571,0.0004432318,0.0004432579
43178.8,0.0003896698,0.0003896354,0.0003896699,0.0003896692,0.0003896365,0.0003896698
43780.69,0.0003467708,0.0003467341,0.0003467708,0.0003467708,0.000346735,0.0003467708
44390.96,0.0003117118,0.0003116395,0.0003117118,0.0003117118,0.0003116404,0.0003117118
45009.75,0.0002824937,0.0002824202,0.0002824936,0.0002824937,0.0002824211,0.0002824937
45637.16,0.0002577918,0.000257736,0.0002577917,0.0002577919,0.0002577367,0.0002577918
46273.32,0.0002366653,0.0002366247,0.0002366652,0.0002366657,0.0002366253,0.0002366653
46918.34,0.0002184074,0.0002183776,0.0002184074,0.0002184078,0.0002183781,0.0002184074
47572.36,0.0002024838,0.0002024615,0.0002024837,0.0002024841,0.0002024619,0.0002024838
48235.5,0.0001884847,0.000188468,0.0001884847,0.0001884849,0.0001884683,0.0001884847
48907.87,0.0001760915,0.0001760787,0.0001760915,0.0001760916,0.000176079,0.0001760915
49589.62,0.0001650524,0.0001650426,0.0001650524,0.0001650524,0.0001650428,0.0001650524
50280.87,0.0001551663,0.0001551589,0.0001551664,0.0001551663,0.000155159,0.0001551663
50981.76,0.0001462706,0.000146265,0.0001462707,0.0001462705,0.0001462651,0.0001462706
51692.42,0.0001382327,0.0001382285,0.0001382328,0.0001382325,0.0001382286,0.0001382327
52412.98,0.0001309434,0.0001309404,0.0001309435,0.0001309431,0.0001309404,0.0001309434
53143.59,0.0001243122,0.0001243101,0.0001243123,0.0001243119,0.0001243102,0.0001243122
53884.38,0.0001182637,0.0001182624,0.0001182638,0.0001182633,0.0001182624,0.0001182637
54635.5,0.0001127348,0.0001127341,0.0001127349,0.0001127344,0.0001127342,0.0001127348
55397.09,0.0001076727,0.0001076725,0.0001076727,0.0001076722,0.0001076726,0.0001076727
56169.3,0.0001030329,0.0001030333,0.000103033,0.0001030325,0.0001030333,0.0001030329
56952.27,9.877868e-05,9.877944e-05,9.877871e-05,9.877831e-05,9.877946e-05,9.877868e-05
57746.15,9.487956e-05,9.488069e-05,9.487959e-05,9.487926e-05,9.488071e-05,9.487956e-05
58551.1,9.131106e-05,9.131253e-05,9.131108e-05,9.131087e-05,9.131254e-05,9.131106e-05
59367.27,8.805429e-05,8.805607e-05,8.805429e-05,8.805425e-05,8.805607e-05,8.805429e-05
60194.82,8.509588e-05,8.509796e-05,8.509587e-05,8.509604e-05,8.509796e-05,8.509588e-05
61033.9,8.242827e-05,8.243063e-05,8.242823e-05,8.242868e-05,8.243063e-05,8.242827e-05
61884.68,8.005022e-05,8.005286e-05,8.005018e-05,8.005094e-05,8.005286e-05,8.005022e-05
62747.32,7.796781e-05,7.79706e-05,7.796778e-05,7.796877e-05,7.79706e-05,7.796781e-05
63621.98,7.619548e-05,7.619803e-05,7.619548e-05,7.619635e-05,7.619802e-05,7.619548e-05
64508.84,7.475642e-05,7.475798e-05,7.475642e-05,7.475654e-05,7.475798e-05,7.475642e-05
65408.06,7.367892e-05,7.367928e-05,7.367891e-05,7.367814e-05,7.367927e-05,7.367892e-05
66319.81,7.298256e-05,7.298237e-05,7.298258e-05,7.298161e-05,7.298237e-05,7.298256e-05
67244.27,7.262612e-05,7.262591e-05,7.262616e-05,7.26256e-05,7.262591e-05,7.262612e-05
68181.62,7.232973e-05,7.232963e-05,7.232975e-05,7.232977e-05,7.232963e-05,7.232973e-05
69132.04,7.107743e-05,7.107743e-05,7.10774e-05,7.107785e-05,7.107743e-05,7.107743e-05
70095.7,6.637268e-05,6.63727e-05,6.637265e-05,6.6373e-05,6.63727e-05,6.637268e-05
71072.8,5.592433e-05,5.592433e-05,5.592433e-05,5.592431e-05,5.592433e-05,5.592433e-05
72063.52,4.354119e-05,4.354119e-05,4.354119e-05,4.354119e-05,4.354119e-05,4.354119e-05
73068.04,3.546476e-05,3.546477e-05,3.546475e-05,3.54648e-05,3.546476e-05,3.546476e-05
74086.57,3.213366e-05,3.213367e-05,3.213365e-05,3.213359e-05,3.213367e-05,3.213366e-05
75119.3,3.117267e-05,3.117269e-05,3.117268e-05,3.117254e-05,3.117268e-05,3.117267e-05
76166.41,3.09944e-05,3.09944e-05,3.099442e-05,3.099428e-05,3.09944e-05,3.09944e-05
77228.13,3.096936e-05,3.096935e-05,3.096938e-05,3.096928e-05,3.096935e-05,3.096936e-05
78304.66,3.090194e-05,3.090189e-05,3.090196e-05,3.090191e-05,3.090189e-05,3.090194e-05
79396.18,3.074947e-05,3.074938e-05,3.074947e-05,3.074947e-05,3.074938e-05,3.074947e-05
80502.92,3.051715e-05,3.051701e-05,3.051714e-05,3.051716e-05,3.051701e-05,3.051715e-05
81625.09,3.022218e-05,3.022199e-05,3.022216e-05,3.022218e-05,3.022199e-05,3.022218e-05
82762.9,2.988157e-05,2.988135e-05,2.988154e-05,2.988154e-05,2.988135e-05,2.988157e-05
83916.56,2.9507e-05,2.950678e-05,2.950697e-05,2.950695e-05,2.950678e-05,2.9507e-05
85086.31,2.909984e-05,2.909965e-05,2.909981e-05,2.909979e-05,2.909965e-05,2.909984e-05
86272.38,2.864169e-05,2.864161e-05,2.864169e-05,2.864165e-05,2.86416e-05,2.864169e-05
87474.96,2.808018e-05,2.808023e-05,2.80802e-05,2.808016e-05,2.808023e-05,2.808018e-05
88694.32,2.733521e-05,2.733529e-05,2.733523e-05,2.733519e-05,2.733529e-05,2.733521e-05
89930.66,2.63988e-05,2.63988e-05,2.63988e-05,2.63988e-05,2.63988e-05,2.63988e-05
91184.25,2.545618e-05,2.54562e-05,2.545621e-05,2.545616e-05,2.54562e-05,2.545618e-05
92455.31,2.470767e-05,2.47078e-05,2.470769e-05,2.470763e-05,2.470779e-05,2.470767e-05
93744.09,2.416009e-05,2.416026e-05,2.416007e-05,2.416005e-05,2.416025e-05,2.416009e-05
95050.83,2.372994e-05,2.373009e-05,2.372991e-05,2.372992e-05,2.373008e-05,2.372994e-05
96375.79,2.335484e-05,2.335492e-05,2.335481e-05,2.335482e-05,2.335492e-05,2.335484e-05
97719.21,2.300517e-05,2.300518e-05,2.300516e-05,2.300514e-05,2.300517e-05,2.300517e-05
99081.37,2.26696e-05,2.266951e-05,2.26696e-05,2.266955e-05,2.266951e-05,2.26696e-05
100462.5,2.234472e-05,2.234455e-05,2.234474e-05,2.234467e-05,2.234455e-05,2.234472e-05
101862.9,2.203028e-05,2.203004e-05,2.203029e-05,2.203022e-05,2.203004e-05,2.203028e-05
103282.8,2.172709e-05,2.172679e-05,2.17271e-05,2.172705e-05,2.172679e-05,2.172709e-05
104722.5,2.14363e-05,2.143596e-05,2.143631e-05,2.143628e-05,2.143596e-05,2.14363e-05
106182.3,2.115906e-05,2.115872e-05,2.115907e-05,2.115906e-05,2.115872e-05,2.115906e-05
107662.4,2.08965e-05,2.089619e-05,2.08965e-05,2.08965e-05,2.089618e-05,2.08965e-05
109163.2,2.064966e-05,2.064942e-05,2.064965e-05,2.064965e-05,2.064942e-05,2.064966e-05
110684.9,2.041962e-05,2.041949e-05,2.041961e-05,2.041957e-05,2.041949e-05,2.041962e-05
112227.7,2.020756e-05,2.020754e-05,2.020756e-05,2.020746e-05,2.020754e-05,2.020756e-05
113792.1,2.001486e-05,2.001491e-05,2.001486e-05,2.001474e-05,2.00149e-05,2.001486e-05
115378.3,1.98431e-05,1.98431e-05,1.98431e-05,1.984303e-05,1.98431e-05,1.98431e-05
116986.6,1.96937e-05,1.969357e-05,1.96937e-05,1.96937e-05,1.969357e-05,1.96937e-05
118617.4,1.956715e-05,1.956705e-05,1.956715e-05,1.956715e-05,1.956705e-05,1.956715e-05
120270.8,1.946287e-05,1.946307e-05,1.946287e-05,1.946281e-05,1.946307e-05,1.946287e-05
121947.3,1.93805e-05,1.938104e-05,1.93805e-05,1.938046e-05,1.938103e-05,1.93805e-05
123647.2,1.932108e-05,1.932168e-05,1.932108e-05,1.932114e-05,1.932167e-05,1.932108e-05
125370.8,1.928674e-05,1.928709e-05,1.928674e-05,1.928689e-05,1.928708e-05,1.928674e-05
127118.4,1.927998e-05,1.92799e-05,1.927997e-05,1.928011e-05,1.92799e-05,1.927998e-05
128890.4,1.930335e-05,1.930284e-05,1.930335e-05,1.930337e-05,1.930284e-05,1.930335e-05
130687,1.935955e-05,1.935873e-05,1.935955e-05,1.935942e-05,1.935872e-05,1.935955e-05
132508.7,1.945153e-05,1.945058e-05,1.945153e-05,1.945128e-05,1.945058e-05,1.945153e-05
134355.8,1.95826e-05,1.95818e-05,1.95826e-05,1.958239e-05,1.95818e-05,1.95826e-05
136228.7,1.975668e-05,1.975623e-05,1.975668e-05,1.975662e-05,1.975622e-05,1.975668e-05
138127.6,1.997832e-05,1.997828e-05,1.997832e-05,1.997845e-05,1.997828e-05,1.997832e-05
140053,2.025272e-05,2.025302e-05,2.025272e-05,2.025297e-05,2.025301e-05,2.025272e-05
142005.3,2.05857e-05,2.058617e-05,2.058571e-05,2.058594e-05,2.058616e-05,2.05857e-05
143984.8,2.098367e-05,2.098416e-05,2.098367e-05,2.09838e-05,2.098415e-05,2.098367e-05
145991.9,2.145354e-05,2.145395e-05,2.145355e-05,2.145354e-05,2.145393e-05,2.145354e-05
148026.9,2.200252e-05,2.200277e-05,2.200252e-05,2.20024e-05,2.200276e-05,2.200252e-05
150090.3,2.263739e-05,2.263746e-05,2.263738e-05,2.26372e-05,2.263745e-05,2.263739e-05
152182.5,2.336321e-05,2.336311e-05,2.336321e-05,2.336301e-05,2.33631e-05,2.336321e-05
154303.8,2.418095e-05,2.41807e-05,2.418094e-05,2.41808e-05,2.418069e-05,2.418095e-05
156454.8,2.508324e-05,2.508288e-05,2.508323e-05,2.508318e-05,2.508287e-05,2.508324e-05
158635.7,2.604754e-05,2.604711e-05,2.604754e-05,2.604758e-05,2.60471e-05,2.604754e-05
160847,2.702595e-05,2.702551e-05,2.702595e-05,2.702609e-05,2.70255e-05,2.702595e-05
163089.1,2.793259e-05,2.79322e-05,2.79326e-05,2.793278e-05,2.79322e-05,2.793259e-05
165362.4,2.863372e-05,2.863345e-05,2.863373e-05,2.863391e-05,2.863345e-05,2.863372e-05
167667.5,2.895338e-05,2.895325e-05,2.895339e-05,2.895349e-05,2.895325e-05,2.895338e-05
170004.7,2.871152e-05,2.871152e-05,2.871153e-05,2.871153e-05,2.871152e-05,2.871152e-05
172374.5,2.779646e-05,2.779651e-05,2.779646e-05,2.779638e-05,2.779651e-05,2.779646e-05
174777.3,2.623296e-05,2.623298e-05,2.623296e-05,2.623284e-05,2.623298e-05,2.623296e-05
177213.6,2.41864e-05,2.418632e-05,2.41864e-05,2.418632e-05,2.418632e-05,2.41864e-05
179683.8,2.189218e-05,2.189198e-05,2.189218e-05,2.189216e-05,2.189198e-05,2.189218e-05
182188.5,1.956764e-05,1.956733e-05,1.956764e-05,1.956767e-05,1.956733e-05,1.956764e-05
184728.1,1.736289e-05,1.736252e-05,1.736289e-05,1.736296e-05,1.736252e-05,1.736289e-05
187303.2,1.535712e-05,1.535673e-05,1.535712e-05,1.535721e-05,1.535673e-05,1.535712e-05
189914.1,1.357742e-05,1.357704e-05,1.357742e-05,1.357751e-05,1.357704e-05,1.357742e-05
192561.4,1.202016e-05,1.201981e-05,1.202017e-05,1.202024e-05,1.201982e-05,1.202016e-05
195245.6,1.066678e-05,1.066646e-05,1.066678e-05,1.066683e-05,1.066647e-05,1.066678e-05
197967.2,9.493288e-06,9.493024e-06,9.493288e-06,9.493324e-06,9.49303e-06,9.493288e-06
200726.7,8.475337e-06,8.475124e-06,8.475337e-06,8.475356e-06,8.47513e-06,8.475337e-06
203524.8,7.590474e-06,7.590308e-06,7.590472e-06,7.590477e-06,7.590315e-06,7.590474e-06
206361.8,6.818978e-06,6.818858e-06,6.818976e-06,6.818972e-06,6.818864e-06,6.818978e-06
209238.3,6.143972e-06,6.143893e-06,6.14397e-06,6.14396e-06,6.143899e-06,6.143972e-06
212155,5.551201e-06,5.551157e-06,5.551198e-06,5.551187e-06,5.551163e-06,5.551201e-06
215112.3,5.0287e-06,5.028687e-06,5.028698e-06,5.028689e-06,5.028692e-06,5.0287e-06
218110.9,4.566452e-06,4.566464e-06,4.566451e-06,4.566444e-06,4.566468e-06,4.566452e-06
221151.2,4.156065e-06,4.156097e-06,4.156064e-06,4.156062e-06,4.156101e-06,4.156065e-06
224234,3.790494e-06,3.79054e-06,3.790493e-06,3.790496e-06,3.790543e-06,3.790494e-06
227359.7,3.463808e-06,3.463864e-06,3.463808e-06,3.463815e-06,3.463867e-06,3.463808e-06
230528.9,3.170996e-06,3.171057e-06,3.170996e-06,3.171006e-06,3.171059e-06,3.170996e-06
233742.4,2.907805e-06,2.907868e-06,2.907806e-06,2.907818e-06,2.90787e-06,2.907805e-06
237000.6,2.670616e-06,2.670678e-06,2.670617e-06,2.67063e-06,2.670679e-06,2.670616e-06
240304.3,2.456331e-06,2.456388e-06,2.456332e-06,2.456344e-06,2.456389e-06,2.456331e-06
243654,2.262291e-06,2.262341e-06,2.262292e-06,2.262301e-06,2.262341e-06,2.262291e-06
247050.4,2.086202e-06,2.086243e-06,2.086203e-06,2.086208e-06,2.086244e-06,2.086202e-06
250494.2,1.926079e-06,1.926111e-06,1.92608e-06,1.926081e-06,1.926111e-06,1.926079e-06
253985.9,1.780198e-06,1.780221e-06,1.780198e-06,1.780195e-06,1.78022e-06,1.780198e-06
257526.3,1.647055e-06,1.647068e-06,1.647055e-06,1.647047e-06,1.647068e-06,1.647055e-06
261116.1,1.525334e-06,1.525339e-06,1.525334e-06,1.525322e-06,1.525339e-06,1.525334e-06
264755.9,1.413881e-06,1.413879e-06,1.41388e-06,1.413866e-06,1.413879e-06,1.413881e-06
268446.5,1.311677e-06,1.311672e-06,1.311677e-06,1.311662e-06,1.311672e-06,1.311677e-06
272188.5,1.217825e-06,1.217819e-06,1.217825e-06,1.217812e-06,1.217819e-06,1.217825e-06
275982.6,1.13153e-06,1.131526e-06,1.13153e-06,1.131522e-06,1.131526e-06,1.13153e-06
279829.7,1.052086e-06,1.052086e-06,1.052086e-06,1.052086e-06,1.052086e-06,1.052086e-06


==> graphics/data/porac_L2.csv <==
k,AAA,SOAAA,SONLAAA,SOLAAA,AAA2k
1,1.000389,0.8086584,0.7915898,1.000025,0.809218
2,0.809218,2.20357,0.6790004,0.8092329,0.6924756
3,1.288632,0.5059682,0.3598048,1.263774,0.519938
4,0.6924756,1.072964,0.2825448,0.6925429,0.4978667
5,3.203019,0.3265476,0.2012781,1.856521,0.4455825
6,0.519938,0.2075566,0.173283,0.5199222,8.712835
7,0.9539602,0.3715992,0.1395158,0.9541226,1.453482
8,0.4978667,0.1377791,0.1137824,0.4978988,31.79717
9,1.845547,0.1285768,0.06723887,0.5420899,0.2239659
10,0.4455825,0.1142376,0.05275339,0.4455656,0.1909555
11,1.371042,0.05101987,0.0395675,0.4198976,0.1171224
12,8.712835,0.04722944,0.02011001,0.8202378,0.08289859
13,1.714271,0.02302796,0.01470375,3.417903,0.07435234
14,1.453482,0.04228646,0.01109147,0.3045597,0.8157395
15,0.7027918,0.01957764,0.0104966,0.2503199,0.008303855
16,31.79717,0.0152024,0.006472552,3.296223,0.007445258
17,10.18561,0.01430515,0.005705615,1.504963,0.01326285
18,0.2239659,0.01363267,0.004474547,0.8889834,0.01234634
19,0.2445112,0.0093617,0.003409146,0.2401043,0.00117779
20,0.1909555,0.007153155,0.00312849,0.2043421,0.0008361883
21,0.200166,0.007113234,0.002901824,0.08240509,0.0005238128
22,0.1171224,0.008829245,0.002734682,0.1834876,0.003575261
23,0.0972617,0.005543133,0.002201015,0.2520359,0.000333128
24,0.08289859,0.005444224,0.001576522,0.03950466,0.0006076905
25,0.09387162,0.004737639,0.001020334,0.07757924,0.002856826


==> graphics/data/porac_error.csv <==
mu,AAA,SOAAA,SONLAAA,SOLAAA,AAA2k
628.3185,510.0611,0,1793.9,0,153.3776
634.6017,479.0215,427.8528,1702.839,76.63261,143.9273
640.8849,448.9267,761.1318,1613.563,152.9152,134.8651
647.1681,419.7742,1009.642,1526.083,228.8344,126.1826
653.4513,391.5616,1182.412,1440.407,304.377,117.8715
659.7344,364.287,1287.759,1356.551,379.5296,109.9235
666.0176,337.9487,1333.353,1274.528,454.2786,102.3305
672.3008,312.5455,1326.277,1194.359,528.6105,95.08434
678.584,288.0766,1273.091,1116.068,602.5115,88.17686
684.8672,264.5414,1179.902,1039.683,675.968,81.60007
691.1504,241.94,1052.456,965.2437,748.9661,75.34599
697.4336,220.2727,896.3088,892.7953,821.4916,69.40667
703.7167,199.5403,717.2224,822.3984,893.5305,63.7742
709.9999,179.7443,522.4694,754.1311,965.0685,58.44073
716.2831,160.8863,327.1596,688.0957,1036.091,53.39843
722.5663,142.9688,198.7627,624.4289,1106.584,48.6395
728.8495,125.9946,296.3851,563.3162,1176.531,44.15617
735.1327,109.9671,513.7122,505.0131,1245.919,39.9407
741.4159,94.89032,757.6544,449.8779,1314.733,35.98536
747.699,80.76894,1009.664,398.4189,1382.955,32.28245
753.9822,67.60825,1263.49,351.362,1450.572,28.82427
760.2654,55.41422,1515.605,309.7339,1517.566,25.60315
766.5486,44.19358,1763.438,274.9307,1583.923,22.61139
772.8318,33.9538,2004.884,248.6726,1649.625,19.84133
779.115,24.70314,2238.14,232.6669,1714.656,17.28527
785.3982,16.45074,2461.622,227.8973,1778.999,14.93554
791.6813,9.206617,2673.936,233.942,1842.637,12.78442
797.9645,2.981726,2873.845,249.0134,1905.551,10.8242
804.2477,2.211968,3060.262,270.7217,1967.724,9.047127
810.5309,6.361444,3232.233,296.8357,2029.138,7.445439
816.8141,9.452559,3388.929,325.6139,2089.773,6.01133
823.0973,11.46999,3529.642,355.8095,2149.611,4.736959
829.3804,12.39714,3653.774,386.5609,2208.632,3.614442
835.6636,12.2161,3760.833,417.2764,2266.815,2.635844
841.9468,10.90752,3850.429,447.5471,2324.141,1.793182
848.23,8.450564,3922.27,477.0869,2380.589,1.078406
854.5132,4.822775,3976.154,505.6928,2436.136,0.483406
860.7964,0,4011.969,533.2192,2490.761,0
867.0796,6.043727,4029.69,559.5611,2544.442,0.3800698
873.3627,13.33631,4029.37,584.642,2597.155,0.6651418
879.6459,21.9077,4011.144,608.4071,2648.876,0.8636385
885.9291,31.79007,3975.222,630.8177,2699.582,0.9840761
892.2123,43.0179,3921.888,651.8477,2749.248,1.035061
898.4955,55.62821,3851.495,671.481,2797.847,1.025298
904.7787,69.66066,3764.466,689.7101,2845.354,0.9635918
911.0619,85.15778,3661.29,706.5349,2891.742,0.8588483
917.345,102.1651,3542.521,721.9611,2936.984,0.7200735
923.6282,120.7316,3408.773,736.001,2981.052,0.5563732
929.9114,140.9095,3260.725,748.6722,3023.916,0.3769489
936.1946,162.7548,3099.11,759.9979,3065.548,0.1910916
942.4778,186.3276,2924.725,770.0066,3105.918,0.008173903
948.761,211.6923,2738.423,778.7327,3144.995,0.1623645
955.0442,238.9177,2541.115,786.2159,3182.748,0.3110323
961.3273,268.0776,2333.778,792.5023,3219.146,0.4283092
967.6105,299.2511,2117.451,797.6437,3254.156,0.5046742
973.8937,332.5227,1893.254,801.6985,3287.746,0.5306413
980.1769,367.9832,1662.41,804.7318,3319.884,0.4968047
986.4601,405.7295,1426.286,806.8154,3350.537,0.3938947
992.7433,445.8655,1186.51,808.0281,3379.671,0.2128452
999.0265,488.5024,945.2428,808.4556,3407.254,0.05512186
1005.31,533.7592,706.0238,808.1904,3433.254,0.4183946
1011.593,581.7631,477.0137,807.3313,3457.64,0.8848488
1017.876,632.6502,288.0779,805.9829,3480.379,1.461697
1024.159,686.5658,253.9908,804.2543,3501.443,2.155312
1030.442,743.6652,411.3045,802.2579,3520.804,2.971005
1036.726,804.1138,625.6058,800.1072,3538.436,3.912775
1043.009,868.0883,850.2634,797.9141,3554.316,4.982992
1049.292,935.7764,1073.847,795.7859,3568.424,6.182029
1055.575,1007.378,1291.851,793.8214,3580.745,7.507825
1061.858,1083.103,1501.617,792.1059,3591.268,8.955353
1068.141,1163.177,1701.13,790.7063,3599.988,10.516
1074.425,1247.834,1888.65,789.6651,3606.907,12.17683
1080.708,1337.321,2062.573,788.9945,3612.038,13.9197
1086.991,1431.897,2221.382,788.6699,3615.401,15.72022
1093.274,1531.83,2363.62,788.624,3617.028,17.54656
1099.557,1637.394,2487.891,788.741,3616.965,19.35798
1105.841,1748.869,2592.862,788.8521,3615.273,21.10316
1112.124,1866.535,2677.275,788.732,3612.033,22.71826
1118.407,1990.669,2739.958,788.0975,3607.342,24.12463
1124.69,2121.532,2779.849,786.6085,3601.323,25.22617
1130.973,2259.365,2796.018,783.8727,3594.121,25.90637
1137.257,2404.37,2787.696,779.4556,3585.911,26.02491
1143.54,2556.694,2754.309,772.8978,3576.895,25.41386
1149.823,2716.404,2695.519,763.7433,3567.303,23.87361
1156.106,2883.457,2611.271,751.5857,3557.399,21.16843
1162.389,3057.655,2501.847,736.1414,3547.47,17.02209
1168.672,3238.595,2367.93,717.3641,3537.825,11.11359
1174.956,3425.596,2210.679,695.6251,3528.786,3.073671
1181.239,3617.605,2031.804,671.9855,3520.669,7.517116
1187.522,3813.083,1833.669,648.5897,3513.759,21.12778
1193.805,4009.852,1619.398,629.1519,3508.273,38.2718
1200.088,4204.894,1393.012,619.3527,3504.302,59.49531
1206.372,4394.109,1159.629,626.6459,3501.734,85.355
1212.655,4571.993,925.8008,658.8252,3500.147,116.3812
1218.938,4731.247,700.2907,721.5006,3498.658,153.0205
1225.221,4862.291,496.2626,816.1036,3495.733,195.5491
1231.504,4952.677,337.8259,939.7849,3488.937,243.9513
1237.787,4986.411,267.9175,1086.479,3474.636,297.7512
1244.071,4943.202,297.1273,1247.674,3447.652,355.7961
1250.354,4797.708,359.2274,1412.406,3400.91,415.9925
1256.637,4518.922,403.425,1566.749,3325.155,475.0175
1262.92,4069.949,410.672,1693.266,3208.887,528.0577
1269.203,3408.587,376.4272,1770.82,3038.759,568.6782
1275.487,2489.394,304.643,1775.295,2800.813,588.9899
1281.77,1268.147,206.2327,1681.978,2483.074,580.3477
1288.053,290.1231,97.93562,1470.989,2080.046,534.8317
1294.336,2198.358,0,1139.415,1599.519,447.6551
1300.619,4429.284,68.0038,740.2386,1071.425,320.2977
1306.903,6892.56,93.10071,566.07,557.1687,163.5253
1313.186,9410.744,75.23503,936.9335,155.8297,1.325658
1319.469,11701.46,31.37156,1419.398,0,144.8489
1325.752,13377.72,6.932097,1710.927,242.6218,237.1644
1332.035,13981.48,0,1628.632,1005.846,259.4478
1338.318,13065.11,77.37571,1058.055,2331.42,214.629
1344.602,10327.21,221.3161,0,4110.323,130.1063
1350.885,5791.704,385.7504,1378.546,6040.015,47.2567
1357.168,0,490.692,2731.572,7639.695,0
1363.451,5721.963,456.269,3593.712,8355.011,5.598734
1369.734,132.0877,258.5261,3527.711,7753.966,5.621654
1376.018,17394.15,57.59523,2334.48,5765.302,0
1382.301,15984.77,197.6682,249.6864,2853.375,31.07989
1388.584,12228.57,0,2041.36,45.31302,58.23851
1394.867,7038.209,653.9288,3569.582,1708.173,46.45196
1401.15,2431.747,1509.501,3660.464,1575.612,7.638505
1407.433,0,1941.717,2433.802,0,0
1413.717,151.7398,1367.4,859.5782,1672.249,47.17097
1420,680.004,363.8792,0,2132.798,87.34612
1426.283,1082.722,1519.289,151.7702,1273.584,60.16051
1432.566,682.2972,1507.874,367.8683,192.8709,5.072917
1438.849,0,0,0,0,0
1445.133,417.9084,2065.862,1029.109,879.1087,52.2917
1451.416,445.7089,3495.382,2225.464,2255.9,108.4168
1457.699,241.241,3641.571,3085.4,3462.992,125.9721
1463.982,7.567572,2560.113,3391.417,4137.774,102.1764
1470.265,195.0587,981.0815,3187.984,4237.779,57.08133
1476.549,294.0608,2086.67,2643.294,3896.982,11.49269
1482.832,318.6619,4237.365,1940.375,3295.107,22.63375
1489.115,294.939,6147.19,1233.106,2587.824,41.99707
1495.398,246.5203,7640.429,677.1572,1884.642,48.43968
1501.681,190.1352,8681.656,567.8263,1251.159,45.75158
1507.964,135.8281,9298.658,851.3146,719.6792,37.76057
1514.248,88.6585,9549.375,1152.993,300.371,27.50951
1520.531,50.46418,9502.666,1382.741,12.19197,17.07892
1526.814,21.22813,9227.529,1534.439,221.576,7.706641
1533.097,0,8787.727,1617.621,347.2366,0
1539.38,14.53796,8239.716,1644.857,400.9869,5.857148
1545.664,23.75199,7632.47,1628.392,395.9184,9.93837
1551.947,28.89529,7008.265,1579.083,343.8194,12.45516
1558.23,31.04045,6403.789,1506.138,254.9261,13.67752
1564.513,31.06415,5851.074,1417.169,137.9126,13.88487
1570.796,29.65873,5377.678,1318.371,0,13.33832
1577.079,27.35545,5005.609,1214.751,152.8818,12.26683
1583.363,24.55127,4748.916,1110.349,315.9172,10.86234
1589.646,21.53469,4610.919,1008.45,485.234,9.279899
1595.929,18.50881,4583.179,911.7678,657.7463,7.640669
1602.212,15.61081,4647.706,822.5988,831.0182,6.036123
1608.495,12.92797,4781.653,742.9241,1003.146,4.532654
1614.779,10.51049,4962.085,674.4496,1172.658,3.176018
1621.062,8.381575,5169.051,618.5493,1338.434,1.995377
1627.345,6.545224,5386.726,576.1019,1499.637,1.006821
1633.628,4.992248,5603.318,547.2628,1655.655,0.2163502
1639.911,3.704756,5810.431,531.2941,1806.057,0.3776417
1646.195,2.659528,6002.314,526.5988,1950.558,0.7823597
1652.478,1.830481,6175.203,530.9963,2088.985,1.008979
1658.761,1.19046,6326.787,542.1202,2221.253,1.071368
1665.044,0.7124888,6455.81,557.7599,2347.349,0.9850796
1671.327,0.3706386,6561.777,576.0562,2467.313,0.7665811
1677.61,0.1405943,6644.734,595.5552,2581.226,0.4326631
1683.894,0,6705.116,615.1793,2689.199,0
1690.177,0.07135163,6743.625,634.1622,2791.367,0.5151699
1696.46,0.0914515,6761.158,651.9803,2887.881,1.097275
1702.743,0.07608314,6758.736,668.2922,2978.902,1.731563
1709.026,0.03888943,6737.466,682.8904,3064.599,2.404202
1715.31,0.00851997,6698.506,695.6651,3145.144,3.102339
1721.593,0.05644302,6643.044,706.5765,3220.71,3.814119
1727.876,0.09694581,6572.279,715.6349,3291.47,4.528687
1734.159,0.1237148,6487.409,722.8861,3357.594,5.236174
1740.442,0.1319126,6389.627,728.4003,3419.248,5.927659
1746.725,0.1180355,6280.111,732.2647,3476.596,6.595136
1753.009,0.07977698,6160.026,734.5776,3529.795,7.231469
1759.292,0.01590157,6030.519,735.444,3578.998,7.83034
1765.575,0.07387791,5892.72,734.9728,3624.351,8.386206
1771.858,0.1890093,5747.748,733.2742,3665.997,8.894245
1778.141,0.3282041,5596.707,730.4585,3704.07,9.350309
1784.425,0.4895302,5440.695,726.6342,3738.7,9.750879
1790.708,0.6704977,5280.806,721.9078,3770.013,10.09301
1796.991,0.8681353,5118.131,716.3827,3798.127,10.37432
1803.274,1.07906,4953.771,710.1589,3823.156,10.59289
1809.557,1.299539,4788.836,703.3329,3845.208,10.74728
1815.841,1.52555,4624.452,695.9968,3864.387,10.83648
1822.124,1.752825,4461.769,688.2387,3880.792,10.85987
1828.407,1.9769,4301.961,680.1425,3894.516,10.81718
1834.69,2.193158,4146.233,671.7876,3905.65,10.70849
1840.973,2.396857,3995.82,663.2489,3914.279,10.53416
1847.256,2.58317,3851.982,654.5967,3920.485,10.29485
1853.54,2.747209,3716.001,645.8969,3924.346,9.991482
1859.823,2.884053,3589.164,637.2104,3925.937,9.625212
1866.106,2.988768,3472.738,628.5936,3925.328,9.197414
1872.389,3.056429,3367.944,620.0978,3922.587,8.709668
1878.672,3.082139,3275.913,611.7698,3917.779,8.163737
1884.956,3.061041,3197.637,603.6512,3910.966,7.56156
1891.239,2.988335,3133.92,595.7788,3902.207,6.905232
1897.522,2.859289,3085.323,588.1844,3891.559,6.196996
1903.805,2.669252,3052.122,580.895,3879.076,5.439227
1910.088,2.413661,3034.285,573.9323,3864.811,4.634427
1916.371,2.088052,3031.46,567.3137,3848.812,3.785211
1922.655,1.688067,3042.995,561.0516,3831.129,2.894298
1928.938,1.209459,3067.976,555.1539,3811.807,1.964507
1935.221,0.6481043,3105.282,549.6242,3790.89,0.9987448
1941.504,0,3153.644,544.4619,3768.42,0
1947.787,0.7387246,3211.707,539.6628,3744.44,1.028663
1954.071,1.571807,3278.09,535.219,3718.988,2.08411
1960.354,2.502844,3351.427,531.1196,3692.102,3.163146
1966.637,3.535292,3430.406,527.351,3663.82,4.262516
1972.92,4.67246,3513.791,523.8971,3634.176,5.378915
1979.203,5.917507,3600.436,520.7401,3603.206,6.508988
1985.487,7.273438,3689.292,517.8607,3570.943,7.64934
1991.77,8.743104,3779.41,515.2385,3537.42,8.796539
1998.053,10.3292,3869.937,512.8526,3502.667,9.947119
2004.336,12.03424,3960.11,510.6816,3466.717,11.09759
2010.619,13.86061,4049.249,508.7046,3429.597,12.24442
2016.902,15.81049,4136.755,506.9008,3391.339,13.38408
2023.186,17.8859,4222.096,505.2507,3351.97,14.51302
2029.469,20.08871,4304.804,503.7354,3311.518,15.62767
2035.752,22.42059,4384.47,502.3376,3270.011,16.72445
2042.035,24.88302,4460.734,501.0414,3227.475,17.7998
2048.318,27.47733,4533.285,499.8329,3183.937,18.85013
2054.602,30.20464,4601.851,498.6998,3139.423,19.87188
2060.885,33.06588,4666.201,497.6317,3093.957,20.86149
2067.168,36.0618,4726.134,496.6204,3047.566,21.81541
2073.451,39.19294,4781.486,495.6598,3000.273,22.73012
2079.734,42.45966,4832.116,494.7456,2952.105,23.60211
2086.018,45.86209,4877.913,493.8759,2903.084,24.42792
2092.301,49.40017,4918.789,493.0506,2853.236,25.20409
2098.584,53.07362,4954.68,492.2715,2802.584,25.92724
2104.867,56.88194,4985.542,491.5423,2751.153,26.594
2111.15,60.82442,5011.353,490.8683,2698.965,27.20106
2117.433,64.9001,5032.109,490.2564,2646.045,27.74516
2123.717,69.10783,5047.824,489.7148,2592.417,28.22313
2130,73.44617,5058.532,489.2529,2538.104,28.63183
2136.283,77.91348,5064.281,488.881,2483.13,28.9682
2142.566,82.50785,5065.14,488.61,2427.519,29.22928
2148.849,87.22713,5061.191,488.4515,2371.296,29.41217
2155.133,92.06889,5052.533,488.4171,2314.483,29.51409
2161.416,97.03045,5039.284,488.5182,2257.106,29.53233
2167.699,102.1088,5021.573,488.7661,2199.19,29.46432
2173.982,107.3009,4999.549,489.1711,2140.759,29.30759
2180.265,112.603,4973.378,489.743,2081.837,29.05979
2186.549,118.0113,4943.238,490.4901,2022.451,28.7187
2192.832,123.5218,4909.327,491.4192,1962.625,28.28225
2199.115,129.13,4871.858,492.5358,1902.387,27.74853
2205.398,134.8311,4831.062,493.8431,1841.763,27.11577
2211.681,140.6201,4787.186,495.3426,1780.778,26.38236
2217.964,146.4916,4740.494,497.0333,1719.462,25.5469
2224.248,152.4398,4691.268,498.9123,1657.841,24.60816
2230.531,158.4586,4639.807,500.974,1595.943,23.5651
2236.814,164.5415,4586.426,503.2108,1533.798,22.4169
2243.097,170.6817,4531.46,505.6126,1471.436,21.16296
2249.38,176.8719,4475.257,508.167,1408.886,19.80291
2255.664,183.1047,4418.184,510.8597,1346.178,18.33662
2261.947,189.3718,4360.621,513.6744,1283.346,16.76422
2268.23,195.665,4302.961,516.593,1220.42,15.0861
2274.513,201.9753,4245.612,519.5959,1157.435,13.30292
2280.796,208.2936,4188.989,522.6623,1094.423,11.41566
2287.079,214.61,4133.513,525.7704,1031.42,9.425567
2293.363,220.9144,4079.611,528.8978,968.4615,7.334224
2299.646,227.1963,4027.706,532.0218,905.5847,5.143538
2305.929,233.4444,3978.217,535.1196,842.8275,2.855756
2312.212,239.6472,3931.55,538.1688,780.2294,0.4734763
2318.495,245.7927,3888.094,541.148,717.8312,2.000336
2324.779,251.8683,3848.213,544.0367,655.6754,4.562336
2331.062,257.8608,3812.237,546.8158,593.8065,7.208792
2337.345,263.7568,3780.458,549.4683,532.2718,9.935568
2343.628,269.5421,3753.122,551.9792,471.1221,12.73811
2349.911,275.2021,3730.419,554.3362,410.4135,15.61146
2356.195,280.7216,3712.481,556.5299,350.211,18.55018
2362.478,286.085,3699.374,558.5541,290.5958,21.54844
2368.761,291.2758,3691.096,560.4063,231.6838,24.59993
2375.044,296.2774,3687.573,562.0876,173.6803,27.69786
2381.327,301.0724,3688.662,563.6034,117.0884,30.835
2387.61,305.6429,3694.147,564.9631,63.96744,34.00364
2393.894,309.9706,3703.747,566.1808,32.70476,37.19558
2400.177,314.0364,3717.119,567.275,66.17857,40.40214
2406.46,317.821,3733.86,568.2686,117.2038,43.61417
2412.743,321.3044,3753.518,569.1889,169.8066,46.82203
2419.026,324.4661,3775.597,570.0674,222.135,50.0156
2425.31,327.2853,3799.562,570.9395,273.7086,53.1843
2431.593,329.7407,3824.852,571.8438,324.3165,56.3171
2437.876,331.8105,3850.877,572.8218,373.8285,59.4025
2444.159,333.4727,3877.035,573.917,422.1441,62.4286
2450.442,334.7049,3902.712,575.1738,469.1754,65.38307
2456.725,335.4846,3927.286,576.6367,514.84,68.25323
2463.009,335.7888,3950.137,578.349,559.0578,71.026
2469.292,335.5949,3970.645,580.3516,601.7491,73.68806
2475.575,334.8798,3988.198,582.6816,642.8344,76.22577
2481.858,333.6208,4002.193,585.3708,682.233,78.6253
2488.141,331.7953,4012.04,588.4448,719.8638,80.87263
2494.425,329.3812,4017.162,591.9213,755.6445,82.9537
2500.708,326.3566,4016.999,595.8099,789.4919,84.85438
2506.991,322.7006,4011.012,600.1106,821.3219,86.56062
2513.274,318.393,3998.682,604.8141,851.0496,88.05854
2519.557,313.4148,3979.512,609.9014,878.5894,89.3345
2525.841,307.7483,3953.033,615.3448,903.8554,90.37527
2532.124,301.3773,3918.804,621.1086,926.7619,91.16806
2538.407,294.2879,3876.416,627.1506,947.2231,91.70078
2544.69,286.4681,3825.492,633.4243,965.1542,91.96211
2550.973,277.9089,3765.699,639.8815,980.4714,91.94167
2557.256,268.6042,3696.744,646.4755,993.0927,91.63023
2563.54,258.5517,3618.386,653.1644,1002.938,91.01987
2569.823,247.753,3530.438,659.9154,1009.932,90.1042
2576.106,236.2146,3432.78,666.7089,1014.002,88.87859
2582.389,223.9481,3325.366,673.5436,1015.079,87.34032
2588.672,210.9715,3208.239,680.4406,1013.103,85.48891
2594.956,197.3091,3081.545,687.4483,1008.02,83.32633
2601.239,182.9932,2945.556,694.6468,999.7843,80.85722
2607.522,168.0643,2800.696,702.1501,988.3604,78.08915
2613.805,152.5721,2647.581,710.1085,973.7256,75.03289
2620.088,136.577,2487.071,718.7075,955.871,71.70261
2626.371,120.1502,2320.339,728.1641,934.8033,68.11609
2632.655,103.3754,2148.986,738.7194,910.5485,64.29497
2638.938,86.3493,1975.19,750.6268,883.153,60.26481
2645.221,69.18302,1801.941,764.1353,852.6876,56.05526
2651.504,52.00243,1633.372,779.4685,819.2495,51.70007
2657.787,34.94917,1475.202,796.8005,782.9664,47.23701
2664.071,18.18098,1335.209,816.2291,743.999,42.70777
2670.354,1.871953,1223.382,837.7498,702.545,38.15766
2676.637,13.78781,1150.925,861.2322,658.8419,33.63516
2682.92,28.593,1127.199,886.4019,613.171,29.19134
2689.203,42.32474,1155.417,912.8287,565.8593,24.87907
2695.487,54.75318,1230.604,939.9243,517.2833,20.75197
2701.77,65.6413,1341.972,966.949,467.8694,16.86316
2708.053,74.75034,1477.104,993.0308,418.0952,13.26369
2714.336,81.84705,1624.688,1017.198,368.4882,10.00084
2720.619,86.71336,1775.296,1038.426,319.6227,7.115995
2726.902,89.15865,1921.17,1055.713,272.1135,4.642467
2733.186,89.03532,2055.781,1068.171,226.6067,2.603095
2739.469,86.25782,2173.45,1075.171,183.7654,1.007852
2745.752,80.82563,2269.109,1076.518,144.2501,0.1484085
2752.035,72.85019,2338.178,1072.693,108.6925,0.8878471
2758.318,62.58549,2376.54,1065.144,77.66199,1.250861
2764.602,50.46164,2380.597,1056.588,51.62387,1.296295
2770.885,37.11959,2347.391,1051.23,30.88847,1.100201
2777.168,23.44421,2274.773,1054.688,15.55243,0.7527395
2783.451,10.59106,2161.636,1073.311,5.433159,0.3527858
2789.734,0,2008.179,1112.746,0,0
2796.018,6.614068,1816.207,1176.058,1.691955,0.2156391
2802.301,7.306383,1589.437,1262.242,1.055976,0.2263588
2808.584,0,1333.791,1365.845,0,0
2814.867,17.34436,1057.625,1477.637,0.9392463,0.4477704
2821.15,46.46506,771.842,1585.764,6.64203,1.045583
2827.433,88.42357,489.8026,1676.995,20.15992,1.666925
2833.717,143.1043,226.9488,1738.094,44.47601,2.143742
2840,208.5958,0,1757.614,82.11031,2.297129
2846.283,280.4894,174.4558,1728.576,134.5709,1.986734
2852.566,351.1758,282.3806,1652.674,201.7055,1.175659
2858.849,409.2811,317.073,1546.645,281.0266,0
2865.133,439.4517,292.5944,1449.89,367.1424,1.177116
2871.416,422.7572,286.4697,1423.728,451.4842,1.755581
2877.699,338.0078,428.2323,1520.047,522.5597,0.9635701
2883.982,164.2321,702.3444,1732.27,566.9615,1.980022
2890.265,115.5889,1033.443,1996.09,571.2701,7.609968
2896.548,509.7274,1363.79,2230.128,524.8146,15.91189
2902.832,1012.444,1642.013,2362.479,422.971,26.06613
2909.115,1599.277,1821.98,2343.04,270.3584,36.3649
2915.398,2224.238,1868.317,2156.862,83.0695,44.41973
2921.681,2820.354,1763.352,1848.436,111.7062,47.70553
2927.964,3304.644,1512.847,1567.785,276.9227,44.35926
2934.248,3587.902,1148.55,1571.611,373.4842,34.00438
2940.531,3588.61,726.1882,1932.569,367.5114,18.27177
2946.814,3249.169,318.1215,2410.4,240.7547,0.7031186
2953.097,2551.781,0,2757.345,0,14.11229
2959.38,1530.843,173.6522,2816.138,316.4532,22.02702
2965.664,278.7645,245.2355,2519.209,637.6393,20.98986
2971.947,1057.409,476.8729,1928.25,866.0504,12.18573
2978.23,2290.366,972.4928,1413.009,892.1807,0
2984.513,3218.597,1617.014,1727.147,617.4471,9.517908
2990.796,3663.261,2269.267,2579.011,16.81347,11.3816
2997.079,3512.402,2770.983,3217.189,994.6382,4.502393
3003.363,2765.242,2967.922,3212.465,2203.228,7.026411
3009.646,1564.383,2749.917,2358.379,3415.297,15.71286
3015.929,199.1068,2102.534,1018.023,4306.437,15.60765
3022.212,938.1241,1168.191,2184.609,4508.102,7.660373
3028.495,1453.763,499.6854,4312.902,3704.894,0
3034.779,1109.399,902.7104,0,1768.371,0.6960152
3041.062,0,1052.785,2723.797,1111.69,0
3047.345,1319.632,650.0811,0,4322.632,10.49587
3053.628,1877.22,0,3253.508,6982.643,28.68084
3059.911,528.9818,432.3152,0,8298.974,31.93223
3066.194,4136.811,438.7038,0,8052.64,11.66719
3072.478,17986.08,208.8098,2037.034,6664.081,11.02142
3078.761,350392.3,150.1315,2229.596,4798.263,14.35633
3085.044,21815.03,155.6308,1690.416,2983.74,0
3091.327,10234.27,0,1052.303,1500.083,16.89163
3097.61,5624.74,260.2094,770.2838,431.6895,25.34818
3103.894,3136.782,538.5798,940.7187,247.1456,23.74409
3110.177,1680.077,770.7921,1167.336,608.8494,16.08721
3116.46,824.0955,923.3641,1283.325,736.0784,7.364376
3122.743,342.402,988.2784,1275.997,704.1303,1.059369
3129.026,97.43914,974.1553,1168.345,574.3864,1.36263
3135.31,0,898.3752,989.7082,393.3887,0
3141.593,9.18442,781.4243,767.5287,194.4315,4.174585
3147.876,30.42691,643.4154,524.847,0,9.89138
3154.159,92.88263,502.3427,279.8665,175.7498,15.95491
3160.442,161.538,373.6276,47.43431,324.8135,21.43077
3166.725,226.1572,270.4497,167.9936,443.5661,25.70325
3173.009,280.8853,202.9984,353.685,531.3872,28.457
3179.292,322.8215,171.8103,508.6491,589.6305,29.62212
3185.575,351.0178,161.0629,631.0288,620.871,29.30799
3191.858,365.7781,150.8994,720.6479,628.3697,27.73993
3198.141,368.1727,130.501,778.5078,615.7007,25.20561
3204.425,359.7041,97.17423,806.4578,586.5002,22.0131
3210.708,342.0812,52.48294,806.9471,544.3013,18.46066
3216.991,317.0685,0,782.8394,492.4321,14.81645
3223.274,286.3891,55.79346,737.2855,433.9572,11.30645
3229.557,251.6642,110.0893,673.6562,371.6485,8.108709
3235.84,214.3774,158.0981,595.5544,307.9767,5.352178
3242.124,175.8568,195.2768,506.9733,245.1148,3.118819
3248.407,137.2681,217.4882,412.7948,184.9506,1.447833
3254.69,99.61496,221.1169,320.2367,129.1026,0.3411961
3260.973,63.74415,203.1555,242.9227,78.93906,0.230151
3267.256,30.35332,161.268,207.2844,35.59683,0.3198859
3273.54,0,93.8373,235.1367,0,0
3279.823,26.88876,0,307.7381,27.1225,0.6451872
3286.106,50.00676,120.328,397.563,45.22093,1.524552
3292.389,69.15937,266.4329,490.5822,53.91066,2.545142
3298.672,84.25475,436.7894,580.2854,52.9606,3.61655
3304.956,95.29562,629.0515,663.1005,42.28796,4.654667
3311.239,102.3716,840.0456,736.7145,22.00127,5.584798
3317.522,105.6521,1065.769,799.4617,8.839808,6.344155
3323.805,105.3796,1301.391,850.0758,47.54511,6.883713
3330.088,101.8629,1541.265,887.5803,95.60725,7.169464
3336.371,95.4716,1778.944,911.235,152.1094,7.183065
3342.655,86.62905,2007.223,920.5111,216.438,6.921895
3348.938,75.80672,2218.199,915.079,287.9024,6.398547
3355.221,63.51745,2403.37,894.8077,365.722,5.63976
3361.504,50.30856,2553.805,859.7716,449.0262,4.684832
3367.787,36.75457,2660.399,810.2703,536.8557,3.583529
3374.071,23.44911,2714.301,746.8665,628.165,2.393544
3380.354,10.9961,2707.632,670.4643,721.8248,1.177564
3386.637,0,2634.78,582.4768,816.6245,0
3392.92,8.944962,2494.875,485.2341,911.2767,1.076506
3399.203,15.26676,2296.945,383.1161,1004.421,1.994692
3405.486,18.42879,2071.03,286.1681,1094.63,2.706269
3411.77,17.9443,1889.658,220.9271,1180.417,3.175311
3418.053,13.39238,1885.83,233.1566,1260.244,3.381265
3424.336,4.435029,2194.374,321.9146,1332.538,3.321338
3430.619,9.164287,2836.111,446.4962,1395.702,3.01204
3436.902,27.52109,3746.953,584.3312,1448.136,2.489617
3443.186,50.60941,4864.402,725.5812,1488.264,1.809138
3449.469,78.24081,6145.665,864.5261,1514.563,1.04202
3455.752,110.0435,7558.948,996.744,1525.605,0.2718391
3462.035,145.4419,9076.067,1118.222,1520.099,0.4116174
3468.318,183.6388,10668.73,1225.06,1496.957,0.9199597
3474.602,223.5995,12306.9,1313.399,1455.361,1.175158
3480.885,264.0417,13958.28,1379.443,1394.847,1.119292
3487.168,303.4326,15588.27,1419.576,1315.41,0.7242211
3493.451,339.9956,17160.26,1430.548,1217.612,0
3499.734,371.7318,18636.04,1409.774,1102.715,0.9994526
3506.017,396.4594,19976.32,1355.799,972.8133,2.175084
3512.301,411.8782,21141.27,1269.053,830.9766,3.387517
3518.584,415.6644,22091.12,1153.182,681.3732,4.469283
3524.867,405.6042,22786.85,1017.536,529.3683,5.245092
3531.15,379.7724,23190.96,881.9141,381.5614,5.559474
3537.433,336.7622,23268.43,783.2855,245.73,5.309292
3543.717,275.9685,22987.83,771.9708,130.633,4.476424
3550,197.9189,22322.83,873.2626,45.62126,3.153594
3556.283,104.6366,21253.88,1058.963,0,1.554615
3562.566,0,19770.36,1279.925,2.627802,0
3568.849,109.9586,17873.14,1493.592,58.40614,1.128888
3575.132,216.9041,15577.55,1665.929,171.1209,1.468345
3581.416,310.317,12917.11,1768.985,337.8031,0.7752679
3587.699,378.024,9948.609,1781.208,549.1143,0.9662312
3593.982,407.2904,6762.91,1690.885,787.9609,3.468214
3600.265,386.5971,3538.521,1503.423,1029.361,6.134552
3606.548,308.1331,1478.845,1256.261,1241.781,8.167933
3612.832,170.864,3739.629,1048.162,1390.43,8.804389
3619.115,16.23801,6552.036,1038.914,1442.776,7.642071
3625.398,231.5972,8947.296,1265.941,1376.029,4.956797
3631.681,440.297,10673.55,1571.549,1185.545,1.816945
3637.964,596.7884,11553.91,1798.719,892.0209,0.226035
3644.248,652.6354,11479.68,1852.262,544.3494,0
3650.531,570.0981,10442.96,1700.607,214.4674,2.08132
3656.814,340.1882,8572.44,1397.877,18.59246,3.306397
3663.097,0,6153.365,1128.868,94.2505,0
3669.38,360.5844,3609.317,1150.085,0,7.527383
3675.663,615.1716,1424.396,1404.173,211.4485,6.965027
3681.947,647.0306,0,1624.182,432.4096,31.1351
3688.23,414.2524,539.1076,1679.763,546.2595,143.2246
3694.513,1.651667,636.3265,1547.712,491.5385,336.7081
3700.796,408.6628,1073.253,1220.084,302.7252,540.4639
3707.079,593.3523,1425.388,687.7535,91.1868,597.174
3713.363,440.2601,1115.231,0,26.59231,374.2445
3719.646,0,0,703.6816,0,0
3725.929,541.125,1693.771,1245.715,135.6549,38.00715
3732.212,962.2139,3537.032,1495.871,295.2732,1228.518
3738.495,1109.562,5097.024,1420.626,397.933,3681.79
3744.779,949.0784,6079.771,1075.838,402.3185,6300.245
3751.062,566.9296,6385.696,565.7629,312.3115,7360.987
3757.345,150.3394,6104.377,0,162.7338,5566.98
3763.628,0,5496.966,533.978,0,0
3769.911,695.8442,4992.368,980.6276,132.9139,12705.95
3776.194,4155.52,5081.766,1314.157,204.4408,89855.34
3782.478,33166.92,5938.852,1530.992,196.5093,41359.32
3788.761,29233.62,7306.356,1641.451,103.1331,14085.64
3795.044,16519.29,8864.495,1662.859,73.1768,4748.605
3801.327,13466.27,10407.3,1614.741,322.3671,709.5411
3807.61,11980.36,11821.39,1515.916,632.8849,4395.015
3813.894,10950.07,13047.67,1383.041,991.0654,6974.253
3820.177,10069.55,14058.57,1230.136,1383.491,8758.541
3826.46,9232.317,14845.48,1068.75,1797.719,9935.294
3832.743,8399.546,15411.44,908.5457,2222.719,10636.17
3839.026,7559.351,15766.52,758.2167,2649.053,10961.74
3845.309,6711.332,15924.92,626.7346,3068.869,10992.08
3851.593,5859.906,15903.05,524.592,3475.807,10792.14
3857.876,5011.21,15718.2,463.2285,3864.839,10415.06
3864.159,4171.622,15387.81,449.1839,4232.097,9904.339
3870.442,3347.054,14928.9,476.5685,4574.692,9295.584
3876.725,2542.663,14357.86,530.3481,4890.552,8617.82
3883.009,1762.757,13690.25,596.2544,5178.267,7894.633
3889.292,1010.813,12940.91,664.8417,5436.959,7145.088
3895.575,289.5451,12123.98,730.6225,5666.171,6384.508
3901.858,399.0045,11253.16,790.4787,5865.768,5625.123
3908.141,1053.368,10342.03,842.5885,6035.86,4876.615
3914.425,1672.558,9404.562,885.8127,6176.736,4146.573
3920.708,2255.985,8455.944,919.3284,6288.811,3440.867
3926.991,2803.379,7513.855,942.3517,6372.583,2763.966
3933.274,3314.721,6600.591,953.8055,6428.599,2119.194
3939.557,3790.191,5746.469,951.6782,6457.428,1508.949
3945.84,4230.116,4994.741,931.3268,6459.642,934.8781
3952.124,4634.933,4406.139,879.7446,6435.798,398.023
3958.407,5005.155,4054.505,750.3583,6386.427,101.0574
3964.69,5341.342,3998.983,338.0683,6312.027,562.1902
3970.973,5644.086,4242.54,534.4252,6213.061,985.5084
3977.256,5913.986,4727.443,846.7151,6089.945,1371.385
3983.54,6151.642,5375.304,874.2742,5943.059,1720.381
3989.823,6357.642,6120.244,846.5988,5772.739,2033.202
3996.106,6532.558,6916.287,803.345,5579.287,2310.666
4002.389,6676.94,7733.006,753.6708,5362.97,2553.675
4008.672,6791.317,8550.046,700.8668,5124.028,2763.198
4014.955,6876.196,9353.246,646.793,4862.68,2940.251
4021.239,6932.063,10132.26,592.949,4579.13,3085.891
4027.522,6959.392,10879.14,540.8007,4273.582,3201.204
4033.805,6958.646,11587.51,491.898,3946.241,3287.303
4040.088,6930.286,12252.03,447.9037,3597.332,3345.324
4046.371,6874.779,12868.08,410.5404,3227.105,3376.43
4052.655,6792.61,13431.6,381.4194,2835.857,3381.807
4058.938,6684.288,13938.91,361.7346,2423.935,3362.672
4065.221,6550.363,14386.68,351.9038,1991.762,3320.276
4071.504,6391.438,14771.84,351.3697,1539.848,3255.907
4077.787,6208.182,15091.58,358.7509,1068.813,3170.898
4084.071,6001.347,15343.31,372.2895,579.433,3066.635
4090.354,5771.781,15524.7,390.338,73.8044,2944.559
4096.637,5520.451,15633.64,411.6856,451.5114,2806.175
4102.92,5248.452,15668.29,435.6865,990.1438,2653.058
4109.203,4957.033,15627.09,462.2478,1542.732,2486.859
4115.486,4647.609,15508.77,491.7344,2107.563,2309.305
4121.77,4321.782,15312.42,524.8258,2682.74,2122.208
4128.053,3981.354,15037.47,562.3412,3266.117,1927.458
4134.336,3628.348,14683.78,605.0548,3855.269,1727.033
4140.619,3265.019,14251.67,653.5228,4447.478,1522.983
4146.902,2893.864,13741.93,707.9495,5039.713,1317.433
4153.186,2517.637,13155.9,768.1067,5628.627,1112.57
4159.469,2139.348,12495.54,833.3062,6210.544,910.6257
4165.752,1762.268,11763.43,902.4138,6781.463,713.8635
4172.035,1389.923,10962.87,973.8884,7337.06,524.553
4178.318,1026.08,10097.94,1045.832,7872.703,344.9438
4184.602,674.7332,9173.56,1116.04,8383.471,177.2321
4190.885,340.0693,8195.604,1182.058,8864.19,23.52368
4197.168,26.43532,7171.067,1241.23,9309.478,114.2083
4203.451,261.7134,6108.352,1290.758,9713.792,234.1704
4209.734,519.8734,5017.932,1327.76,10071.51,334.7995
4216.018,743.5671,3914.095,1349.341,10377.01,414.816
4222.3,928.4304,2820.696,1352.674,10624.78,473.2791
4228.583,1070.313,1796.596,1335.095,10809.51,509.6411
4234.867,1165.395,1086.103,1294.208,10926.27,523.8002
4241.15,1210.312,1324.617,1228.025,10970.62,516.1474
4247.433,1202.293,2188.339,1135.124,10938.81,487.6062
4253.716,1139.311,3164.252,1014.884,10827.9,439.6605
4260,1020.234,4129.912,867.8726,10636.03,374.3677
4266.283,844.976,5046.098,696.7347,10362.5,294.3537
4272.566,614.6481,5891.317,509.0527,10008.06,202.7845
4278.849,331.6931,6649.776,330.749,9574.974,103.3136
4285.132,0,7308.458,265.5001,9067.26,0
4291.416,375.0112,7856.371,414.1106,8490.745,102.8033
4297.699,786.3463,8284.466,656.7922,7853.161,200.5905
4303.982,1225.446,8585.797,924.2525,7164.143,288.8732
4310.265,1682.258,8755.782,1193.834,6435.176,363.3746
4316.548,2145.384,8792.479,1451.964,5679.445,420.2413
4322.832,2602.305,8696.853,1686.945,4911.601,456.2633
4329.115,3039.696,8472.983,1887.563,4147.414,469.0898
4335.398,3443.831,8128.219,2042.967,3403.337,457.4249
4341.681,3801.063,7673.217,2142.961,2695.958,421.1874
4347.964,4098.382,7121.877,2178.465,2041.375,361.6152
4354.248,4324.025,6491.154,2142.062,1454.496,281.2982
4360.531,4468.107,5800.751,2028.587,948.3103,184.1233
4366.814,4523.246,5072.71,1835.7,533.1531,75.12294
4373.097,4485.135,4330.967,1564.411,216.0244,39.77735
4379.38,4353.027,3600.973,1219.521,0,154.1057
4385.664,4130.071,2909.567,809.9808,116.2067,261.2679
4391.946,3823.478,2285.4,349.9609,138.4881,355.0219
4398.229,3444.462,1760.002,160.5005,77.37355,429.9629
4404.513,3007.956,1367.483,666.7983,52.67714,481.9745
4410.796,2532.085,1133.371,1171.381,232.2722,508.5979
4417.079,2037.416,1043.76,1644.359,440.2603,509.2714
4423.362,1546.007,1034.69,2060.254,652.8737,485.4044
4429.646,1080.328,1036.028,2394.793,845.6346,440.2667
4435.929,662.0959,1005.307,2626.232,994.5684,378.6917
4442.212,311.1087,926.0463,2736.884,1077.523,306.6183
4448.495,44.15465,797.4977,2714.636,1075.433,230.5175
4454.778,125.937,627.5118,2554.284,973.4397,156.7671
4461.062,191.0402,428.4095,2258.621,761.813,91.04694
4467.345,148.229,214.4333,1839.214,436.6018,37.82589
4473.628,0,0,1317.189,0,0
4479.911,245.7853,201.5855,727.4257,539.5942,21.27982
4486.194,576.2261,379.0852,226.2429,1167.81,26.57853
4492.478,973.9481,524.0038,653.2312,1864.801,17.96139
4498.761,1417.871,631.0109,1257.819,2605.963,1.368473
4505.044,1884.127,698.1342,1804.656,3362.821,27.5234
4511.327,2347.079,726.7622,2250.833,4104.022,56.41241
4517.61,2780.382,721.5023,2568.915,4796.366,84.18976
4523.894,3158.037,689.945,2742.436,5405.823,107.6216
4530.177,3455.389,642.3325,2765.906,5898.452,124.3381
4536.46,3650.015,590.9314,2644.368,6241.168,132.958
4542.743,3722.487,548.4767,2392.076,6402.301,133.0904
4549.026,3656.967,524.8347,2030.505,6351.867,125.2318
4555.31,3441.623,522.7319,1586.18,6061.483,110.5899
4561.593,3068.871,536.4731,1089.38,5503.833,90.86404
4567.875,2535.435,555.6146,579.5118,4651.53,68.01486
4574.159,1842.255,569.8162,235.8829,3475.125,44.04984
4580.442,994.2537,571.3851,577.1622,1939.818,20.84297
4586.725,0,555.7025,1034.882,0,0
4593.008,1128.708,520.804,1455.549,2410.123,17.22718
4599.292,2377.304,466.8042,1817.822,5393.585,29.9797
4605.575,3728.932,395.3726,2112.821,9124.185,37.79098
4611.858,5164.917,309.2877,2336.676,13919.08,40.55525
4618.141,6665.209,212.0595,2488.894,20417.33,38.47509
4624.424,8208.787,107.6098,2571.526,30102.17,31.99726
4630.708,9774.001,0,2588.545,47281.09,21.74473
4636.991,11338.87,106.7958,2545.328,90571.98,8.451035
4643.274,12881.29,209.0799,2448.217,218129.2,7.098749
4649.557,14379.24,303.5857,2304.151,75714.21,24.11778
4655.84,15810.87,387.6072,2120.375,33796.91,41.85689
4662.124,17154.55,459.112,1904.228,16495.94,59.63365
4668.407,18388.93,516.8489,1663.011,6219.166,76.85172
4674.69,19492.9,560.4684,1403.974,1220.906,93.01179
4680.973,20445.53,590.67,1134.54,7137.858,107.7155
4687.256,21225.97,609.3934,863.1448,12264.15,120.6637
4693.54,21813.4,620.0434,602.3904,16886.83,131.6513
4699.823,22186.88,627.679,383.1869,21178.55,140.5581
4706.106,22325.17,638.9581,303.9725,25242.4,147.339
4712.389,22206.67,661.49,431.7437,29143.35,152.0132
4718.672,21809.18,702.3752,639.563,32924.3,154.6526
4724.956,21109.79,766.3936,857.8629,36614.79,155.3714
4731.239,20084.67,854.9636,1067.718,40235.97,154.3159
4737.521,18708.94,966.5033,1262.275,43803.61,151.6552
4743.805,16956.47,1097.621,1438.208,47329.93,147.5735
4750.088,14799.72,1244.229,1593.629,50824.86,142.2628
4756.371,12209.61,1402.197,1727.422,54296.79,135.9174
4762.654,9155.301,1567.622,1838.972,57753.12,128.7286
4768.938,5604.125,1736.899,1928.04,61200.68,120.8812
4775.221,1521.44,1906.705,1994.682,64645.95,112.5504
4781.504,3129.444,2073.972,2039.2,68095.31,103.8998
4787.787,8387.308,2235.852,2062.106,71555.23,95.07928
4794.07,14293,2389.702,2064.09,75032.32,86.22456
4800.354,20889.34,2533.064,2045.997,78533.54,77.45643
4806.637,28220.93,2663.661,2008.809,82066.26,68.88065
4812.92,36333.84,2779.393,1953.626,85638.38,60.58815
4819.203,45275.11,2878.337,1881.654,89258.45,52.65545
4825.486,55092.07,2958.748,1794.197,92935.79,45.14531
4831.77,65831.41,3019.064,1692.652,96680.62,38.10743
4838.053,77537.91,3057.912,1578.514,100504.3,31.57937
4844.336,90252.84,3074.113,1453.386,104419.2,25.58749
4850.619,104011.9,3066.687,1319.012,108439.6,20.14784
4856.902,118842.7,3034.866,1177.345,112581.1,15.26719
4863.186,134761.7,2978.108,1030.672,116861.5,10.94402
4869.469,151770.1,2896.11,881.8921,121301.2,7.169416
4875.752,169850.2,2788.837,735.0988,125923.2,3.928049
4882.035,188960,2656.565,596.9007,130754.3,1.199039
4888.318,209028,2499.947,479.265,135825.4,1.043195
4894.602,229947.5,2320.124,403.528,141172.7,2.828129
4900.885,251571.4,2118.929,394.9819,146838.6,4.188385
4907.168,273707.4,1899.281,455.6553,152873.6,5.159025
4913.451,296113.9,1665.944,560.5911,159337.9,5.776894
4919.734,318499,1427.17,686.1938,166304.2,6.080009
4926.017,340521.7,1198.22,819.0629,173861.3,6.106999
4932.3,361796.7,1008.296,952.0721,182118.4,5.896584
4938.583,381904.3,907.4003,1081.083,191212,5.487095
4944.867,400404.2,947.449,1203.39,201314.4,4.916041
4951.15,416853.8,1130.5,1317.034,212646.9,4.219704
4957.433,430830.2,1413.664,1420.488,225498,3.432781
4963.716,441953.7,1756.99,1512.497,240251,2.588049
4970,449910.2,2136.527,1592.009,257426.6,1.716072
4976.283,454472,2538.575,1658.126,277749.1,0.8449336
4982.566,455511.3,2954.522,1710.092,302254.9,0
4988.849,453008.1,3378.202,1747.273,332477.6,0.7962821
4995.132,447049.1,3804.648,1769.162,370774.8,1.524563
5001.416,437819.2,4229.488,1775.374,420940.4,2.168733
5007.699,425586.7,4648.639,1765.653,489401.5,2.716035
5013.982,410683.5,5058.147,1739.874,587637.8,3.157145
5020.265,393483.9,5454.098,1698.057,736715.8,3.486212
5026.548,374383.1,5832.573,1640.375,969630.9,3.700861
5032.832,353777.7,6189.625,1567.172,1265645,3.80215
5039.115,332049.8,6521.267,1478.993,1279090,3.794484
5045.398,309555.1,6823.478,1376.615,936115.9,3.685459
5051.681,286614.4,7092.21,1261.119,649264.8,3.485659
5057.964,263509,7323.411,1134.006,470301.2,3.208373
5064.248,240479.7,7513.046,997.4169,356044.9,2.869233
5070.531,217727.2,7657.143,854.6029,278453.2,2.48576
5076.814,195414.8,7751.841,710.9587,222753.7,2.076813
5083.097,173671.9,7793.462,576.436,180944.3,1.661923
5089.38,152598.4,7778.614,470.5464,148429.1,1.260507
5095.663,132268.7,7704.329,425.9381,122414.5,0.8909459
5101.946,112736,7568.261,467.1285,101117.5,0.569536
5108.229,94036.34,7368.987,578.3314,83351.73,0.3092957
5114.513,76192.15,7106.452,727.4541,68300.59,0.1186489
5120.796,59215.34,6782.66,892.8934,55385.25,0
5127.079,43110.18,6402.788,1062.623,44185.59,0.05175886
5133.362,27875.66,5976.995,1229.191,34390.73,0.05074241
5139.646,13507.52,5523.39,1387.111,25766.99,0.02146812
5145.929,0,5072.708,1531.734,18136.74,0
5152.212,12652.63,4674.67,1658.757,11364.08,0.03462557
5158.495,24454.8,4402.781,1763.998,5344.906,0.1857572
5164.778,35408.48,4346.639,1843.304,0,0.5246487
5171.062,45512.14,4579.51,1892.516,4729.857,1.130378
5177.345,54759.8,5119.519,1907.493,8887.305,2.084401
5183.628,63140.05,5928.367,1884.165,12500.78,3.461819
5189.911,70635.13,6943.211,1818.647,15586.1,5.318398
5196.194,77219.97,8101.416,1707.435,18147.38,7.672331
5202.478,82861.05,9346.72,1547.764,20177.54,10.47999
5208.761,87515.31,10626.34,1338.351,21658.25,13.60556
5215.044,91128.87,11886.31,1081.318,22559.57,16.78606
5221.327,93635.52,13067.29,788.8044,22839.15,19.59613
5227.61,94955.2,14101.33,515.7771,22441.17,21.42257
5233.894,94992.25,14909.47,482.6029,21294.83,21.46701
5240.177,93633.54,15400.67,809.7174,19312.67,18.80832
5246.46,90746.69,15472.92,1280.358,16388.64,12.57247
5252.743,86178.54,15018.32,1793.236,12396.41,2.270165
5259.026,79754.48,13936.16,2297.143,7189.584,11.64822
5265.309,71279.58,12161.62,2737.088,713.9569,27.05746
5271.592,60543.73,9731.188,3038.113,7615.82,39.5437
5277.875,47335,6960.856,3094.683,17566.29,42.79777
5284.159,31469.82,5010.19,2763.03,29477.48,31.77088
5290.442,12859.02,5731.764,1870.928,43445.27,10.35861
5296.725,8349.997,7697.598,568.8247,59352.55,0
5303.008,31470.45,8388.654,2516.217,76572.32,27.43291
5309.292,54677.73,6608.443,5423.252,93379.01,61.93095
5315.575,74164.73,2942.154,7196.677,106116.1,4.924698
5321.858,84393.95,0,5402.568,109462.1,66.08907
5328.141,81938.43,430.1275,0,100285.5,17.97428
5334.424,69017.23,0,4757.222,81191.91,0
5340.708,50655.88,1152.878,5242.924,57687.58,14.27303
5346.991,31167.27,3869.698,2456.581,34647.44,5.977591
5353.274,13567.79,6775.702,0,15688.23,1.545283
5359.557,0,8367.07,0,3503.51,0
5365.84,7960.125,7858.938,1533.955,0,0
5372.124,9238.136,5356.107,2169.529,6227.82,1.607427
5378.407,3381.77,1693.99,575.9775,21875.4,0
5384.69,9186.035,2165.551,2000.693,44913.07,0.4920217
5390.973,26842.55,4719.111,2033.821,71191.21,7.619013
5397.256,46476.34,5347.828,1803.529,94484.71,18.77863
5403.54,63428.74,3996.43,0,107249.6,15.92819
5409.823,71979.88,1631.904,0,102362.4,3.38136
5416.106,66810.3,0,0,75954.54,13.14093
5422.389,45861.17,915.1529,0,31211.23,0
5428.672,14419.69,3190.521,0,18563.51,0
5434.955,12354.4,2686.513,0,48725.89,0.6150871
5441.238,17278.99,4088.59,0,41364.16,42.65936
5447.521,4934.394,7033.091,0,12839.79,30.57358
5453.805,0,227.0856,0,0,0
5460.088,0,0,0,0,0
5466.371,1288.583,1852.769,0,27887.95,108.9407
5472.654,0,7380.949,0,204211.5,0
5478.938,1768.259,17469.79,4967.734,45662.6,2.923467
5485.221,9618.527,20451.27,5737.519,11877.63,19.93736
5491.504,20893.32,17092.97,3745.099,0,13.13009
5497.787,31848.58,10886.01,1382.328,1042.858,0
5504.07,39985.81,4647.066,1363.689,3630.402,1.65806
5510.354,44218.15,1576.828,2438.608,10888.63,6.604991
5516.637,44403.88,4079.203,2927.357,18874.95,16.80214
5522.92,40899.14,5278.587,2912.685,26556.89,23.21024
5529.203,34263.82,4797.984,2573.624,33414.23,24.122
5535.486,25097.62,2892.614,2070.903,39229.03,20.55563
5541.77,13959.67,0,1541.944,43953.8,14.58128
5548.053,1335.954,3219.713,1126.658,47631.9,8.191396
5554.336,12368.14,5999.089,979.5395,50350.73,2.780864
5560.619,26823.4,7807.993,1113.171,52215.08,0.9558994
5566.902,41767.3,8568.552,1354.991,53332.5,2.910935
5573.186,56993.38,8513.987,1581.58,53805.62,3.370028
5579.469,72340.94,7944.286,1747.078,53728.68,2.819436
5585.752,87686.04,7100.069,1839.128,53186.22,1.788315
5592.035,102933.9,6142.275,1858.85,52253.11,0.7384408
5598.318,118012.4,5169.775,1813.515,50995.14,0
5604.601,132867.2,4240.37,1713.596,49469.98,0.2534871
5610.884,147457.7,3386.313,1571.522,47728.08,0
5617.167,161753.6,2624.369,1401.287,45813.63,0.6573995
5623.451,175732.6,1962.157,1218.719,43765.42,1.529922
5629.734,189378.4,1402.348,1042.351,41617.59,2.388003
5636.017,202679,946.1203,894.3769,39400.24,3.005598
5642.3,215625.8,597.9688,798.8796,37139.95,3.198684
5648.583,228212.9,375.4327,771.9056,34860.23,2.85413
5654.867,240435.7,303.6068,807.7974,32581.83,1.94638
5661.15,252291.3,330.6117,882.0543,30323.07,0.5408608
5667.433,263777.5,363.3063,968.0691,28100,1.215515
5673.716,274892.8,363.4113,1046.434,25926.6,3.11501
5680,285636.1,323.606,1105.125,23814.94,4.917948
5686.283,296006.8,246.0433,1137.371,21775.31,6.385982
5692.566,306004,136.0052,1139.984,19816.29,7.315499
5698.849,315627.2,0,1112.344,17944.9,7.5669
5705.132,324875.7,154.9267,1055.826,16166.69,7.086008
5711.416,333748.3,321.5087,973.4734,14485.82,5.914772
5717.699,342243.9,492.453,869.8361,12905.2,4.189674
5723.982,350360.6,660.5959,750.9965,11426.54,2.127558
5730.265,358096.1,819.0508,624.9266,10050.54,0
5736.548,365447.3,961.361,502.5416,8776.905,1.901519
5742.832,372410.2,1081.658,399.9186,7604.539,3.306412
5749.115,378979.7,1174.829,339.4457,6531.592,4.007999
5755.398,385149.7,1236.683,337.3463,5555.592,3.904682
5761.681,390912.4,1264.117,381.0921,4673.545,3.035343
5767.964,396258.8,1255.277,442.0289,3882.03,1.605341
5774.247,401178,1209.698,499.0876,3177.289,0
5780.53,405657.1,1128.42,541.0012,2555.32,1.216906
5786.813,409681.4,1014.066,562.3448,2011.956,1.321446
5793.097,413233.8,870.8725,561.1117,1542.941,0.5342832
5799.38,416294.5,704.6501,537.59,1144.006,5.267765
5805.663,418841.6,522.6695,493.7913,810.9265,13.79386
5811.946,420850,333.4824,433.0794,539.5882,26.93614
5818.229,422291.8,146.9926,359.8667,326.0327,45.32408
5824.513,423136,38.65499,279.3446,166.5009,69.2798
5830.796,423348.4,187.0387,197.3172,57.48832,98.69949
5837.079,422891.7,311.6046,120.5445,5.963045,132.9367
5843.362,421725.2,400.1392,60.68164,22.8937,170.6968
5849.646,419805.1,448.1104,50.96827,0,209.9546
5855.929,417084.6,454.4266,78.94527,60.64764,247.9095
5862.212,413514.4,421.7397,99.42567,155.7806,280.9948
5868.495,409043,356.5382,102.9867,281.6145,304.9597
5874.778,403617.5,268.7895,89.82439,433.5041,315.0419
5881.062,397184.7,171.0531,68.69983,605.4824,306.2484
5887.345,389692,77.0766,72.04459,789.7017,273.7531
5893.628,381089,0,122.9373,975.7928,213.4163
5899.911,371329.4,49.59803,199.0425,1150.178,122.412
5906.194,360372.9,65.49532,285.9875,1295.393,0.06387641
5912.478,348187.3,47.11555,375.9717,1389.507,152.0542
5918.761,334751,0,462.3897,1405.748,328.1366
5925.044,320054.8,64.75648,538.6381,1312.466,518.838
5931.327,304104.8,132.2142,597.8815,1073.592,710.2505
5937.61,286923.5,186.5416,633.1731,649.7298,883.9172
5943.893,268551.4,215.75,637.8853,0,1016.999
5950.176,249047.4,220.71,606.518,915.2903,1082.655
5956.459,228489.2,233.2311,536.0051,2131.171,1050.393
5962.743,206971.9,313.975,427.9527,3673.833,885.9866
5969.026,184606.7,479.4677,294.4759,5555.99,550.4994
5975.309,161518.6,699.6929,187.1472,7772.102,0
5981.592,137843.4,941.0032,237.6968,10293.91,794.5213
5987.875,113725,1172.043,392.8437,13066.77,1646.676
5994.159,89311.97,1363.442,543.6226,16007.24,956.8716
6000.442,64754.59,1489.595,644.5555,19002.47,2758.179
6006.725,40202.44,1531.358,665.8951,21911.67,3563.871
6013.008,15802.09,1478.722,587.3422,24569.79,2645.989
6019.292,8304.257,1332.949,403.3002,26793.65,1705.612
6025.575,31979.52,1107.76,163.7188,28390.01,982.4193
6031.858,55091.62,829.029,333.4167,29165.57,476.0971
6038.141,77512.54,531.7972,729.0723,28938.16,159.8974
6044.424,99116.34,251.256,1108.238,27548.69,0
6050.708,119776,0,1383.647,24873.38,46.01244
6056.991,139358.9,269.8968,1476.312,20835.97,28.50465
6063.274,157720.4,670.4095,1326.387,15419.72,0
6069.557,174694.8,1308.456,914.6178,8679.764,4.542608
6075.84,190083.4,2233.788,283.8548,761.8466,64.34438
6082.124,203638.7,3429.077,449.4301,8115.256,168.4944
6088.407,215045,4799.021,1106.842,17575.36,271.6134
6094.69,223899.4,6152.425,1495.056,27143.7,311.416
6100.973,229704.1,7192.888,1485.591,36206.37,247.9804
6107.256,231893.2,7547.414,1096.316,44052.77,108.9136
6113.539,229926.7,6881.172,512.9502,49976.52,0
6119.822,223460.6,5194.214,0,53452.4,44.00415
6126.105,212523.7,3812.701,265.7526,54319.72,276.5636
6132.389,197568.9,5788.075,331.0947,52838.83,600.9534
6138.672,179341.6,9660.066,447.4329,49564.71,855.2742
6144.955,158666.6,13400.57,674.3881,45137.46,919.1953
6151.238,136286,16174.49,877.0903,40123.47,765.9496
6157.521,112792.9,17584.18,986.5117,34950.8,446.4693
6163.805,88630.18,17501.86,992.4574,29909.79,45.86221
6170.088,64116.87,16001.29,909.3712,25180.12,353.5124
6176.371,39478.68,13304.75,758.7851,20861.49,691.2807
6182.654,14873.59,9738.295,563.0803,16999.25,933.5785
6188.938,9588.618,5705.587,347.2184,13603.34,1069.419
6195.221,33832.51,1895.894,168.8964,10661.65,1104.157
6201.504,57807.08,2975.263,228.1007,8149.007,1053.032
6207.787,81478.9,6184.21,415.6231,6033.222,936.0277
6214.07,104827.2,8691.119,591.2538,4279.021,774.2823
6220.354,127840.6,10221.68,727.3885,2850.57,587.8657
6226.637,150514.3,10687.11,811.0491,1713.054,394.5703
6232.92,172848.6,10110.77,833.4041,833.6132,209.4014
6239.203,194847.4,8617.664,788.3067,181.8781,44.5076
6245.486,216517.3,6426.653,672.2982,270.0013,90.63699
6251.77,237866.8,3841.693,486.6765,546.7723,188.923
6258.053,258905.8,1252.163,257.6973,670.8226,245.2491
6264.336,279645.4,1009.843,266.6625,661.8774,256.1644
6270.619,300096.9,2279.024,648.0595,537.3004,219.5371
6276.902,320272.4,2135.279,1147.94,312.2753,134.2606
6283.186,340184.1,0,1732.416,0,0


==> graphics/data/porac_optFun.csv <==
k,AAA,SOAAA,SONLAAA,SOLAAA,AAA2k
1,3.747091e+07,3.147399e+07,3.024512e+07,3.747107e+07,3.126707e+07
2,3.126707e+07,3.042956e+07,2.59433e+07,3.126797e+07,2.738264e+07
3,3.090287e+07,2.38379e+07,1.374745e+07,3.090421e+07,2.176238e+07
4,2.738264e+07,2.218549e+07,1.079549e+07,2.738514e+07,2.048719e+07
5,2.704843e+07,1.825461e+07,7690448,2.704883e+07,1.84504e+07
6,2.176238e+07,1.179074e+07,6620809,2.176403e+07,1.786295e+07
7,2.159132e+07,1.119056e+07,5330632,2.159268e+07,1.55703e+07
8,2.048719e+07,9236491,4347406,2.048901e+07,1.477353e+07
9,2.045788e+07,8683620,2569068,2.04595e+07,1.430094e+07
10,1.84504e+07,6666992,2015605,1.845125e+07,1.279178e+07
11,1.840944e+07,3845279,1511798,1.841017e+07,1.082742e+07
12,1.786295e+07,3734368,768364.6,1.791007e+07,7507078
13,1.610864e+07,2071218,561801.8,1.72188e+07,6989234
14,1.55703e+07,1955747,423783.7,1.673169e+07,4987671
15,1.507431e+07,1863380,401054.8,1.562477e+07,2364981
16,1.477353e+07,1261097,247303.7,1.331353e+07,2332586
17,1.439702e+07,1033991,218000.5,1.238116e+07,2315037
18,1.430094e+07,974673.7,170963.8,1.211900e+07,1736473
19,1.284428e+07,797463.2,130256.9,1.180212e+07,1589942
20,1.279178e+07,715887.3,119533.6,1.134044e+07,1523811
21,1.166714e+07,643787.6,110873.1,1.086237e+07,947601.1
22,1.082742e+07,602367.1,104486.9,9113958,780525.7
23,1.074605e+07,559157.6,84096.55,8254941,779074
24,7507078,551247.8,60235.86,7636624,720951.8
25,7259240,525165.2,38984.99,6457506,577174.6


==> graphics/data/porac_response.csv <==
mu,g,AAA,SOAAA,SONLAAA,SOLAAA,AAA2k
628.3185,744895.5,745405.6,744895.5,745780.1,744895.5,745048.9
634.6017,744146.2,744625.2,744369.4,744996,744222.7,744290.1
640.8849,743382.6,743831.6,743787.9,744198.5,743535.3,743517.5
647.1681,742604.6,743024.4,743151.7,743387.2,742833.1,742730.8
653.4513,741811.8,742203.3,742462.2,742562,742115.8,741929.6
659.7344,741003.8,741368.1,741721.1,741722.3,741382.9,741113.8
666.0176,740180.4,740518.4,740929.9,740867.9,740634.2,740282.8
672.3008,739341.3,739653.9,740090.8,739998.4,739869.3,739436.4
678.584,738486.1,738774.2,739205.8,739113.5,739087.9,738574.3
684.8672,737614.4,737878.9,738276.8,738212.8,738289.6,737696
691.1504,736725.9,736967.8,737306.2,737295.8,737473.9,736801.2
697.4336,735820.2,736040.4,736296.1,736362.2,736640.6,735889.6
703.7167,734896.8,735096.4,735248.4,735411.7,735789.2,734960.6
709.9999,733955.5,734135.2,734165.3,734443.7,734919.4,734013.9
716.2831,732995.7,733156.6,733048.8,733457.8,734030.5,733049.1
722.5663,732017.1,732160,731900.6,732453.6,733122.2,732065.7
728.8495,731019.1,731145.1,730722.8,731430.6,732194.2,731063.2
735.1327,730001.4,730111.3,729516.8,730388.2,731245.8,730041.3
741.4159,728963.4,729058.2,728284.3,729326.1,730276.5,728999.4
747.699,727904.6,727985.4,727026.9,728243.8,729285.9,727936.9
753.9822,726824.6,726892.2,725745.9,727140.6,728273.4,726853.4
760.2654,725722.8,725778.2,724442.7,726015.9,727238.6,725748.4
766.5486,724598.7,724642.9,723118.3,724869.4,726180.7,724621.2
772.8318,723451.6,723485.6,721773.8,723700.2,725099.2,723471.4
779.115,722281,722305.7,720410.2,722508,723993.6,722298.3
785.3982,721086.3,721102.8,719028.2,721291.9,722863.2,721101.2
791.6813,719866.9,719876.1,717628.5,720051.4,721707.3,719879.6
797.9645,718622,718625,716211.8,718785.8,720525.2,718632.8
804.2477,717351.1,717348.8,714778.4,717494.4,719316.4,717360.1
810.5309,716053.3,716046.9,713328.8,716176.4,718080,716060.8
816.8141,714728,714718.6,711863,714831.1,716815.2,714734
823.0973,713374.4,713362.9,710381.2,713457.7,715521.4,713379.1
829.3804,711991.8,711979.4,708883.5,712055.4,714197.8,711995.4
835.6636,710579.2,710567,707369.6,710623.3,712843.2,710581.8
841.9468,709135.9,709124.9,705839.2,709160.7,711457.2,709137.7
848.23,707660.9,707652.4,704291.9,707666.6,710038.6,707662
854.5132,706153.4,706148.6,702727.4,706139.9,708586.6,706153.9
860.7964,704612.4,704612.4,701144.9,704579.9,707100.2,704612.4
867.0796,703036.9,703042.9,699543.7,702985.4,705578.2,703036.5
873.3627,701425.9,701439.2,697922.9,701355.4,704019.9,701425.2
879.6459,699778.2,699800.1,696281.4,699688.8,702423.9,699777.3
885.9291,698092.9,698124.6,694618.4,697984.5,700789.2,698091.9
892.2123,696368.6,696411.6,692932.3,696241.3,699114.6,696367.6
898.4955,694604.3,694659.9,691221.9,694458,697398.8,694603.2
904.7787,692798.6,692868.3,689485.8,692633.2,695640.6,692797.7
911.0619,690950.4,691035.5,687722.2,690765.8,693838.6,690949.5
917.345,689058.1,689160.2,685929.4,688854.2,691991.4,689057.3
923.6282,687120.3,687241.1,684105.7,686897.2,690097.8,687119.8
929.9114,685135.7,685276.6,682248.9,684893.1,688155.9,685135.3
936.1946,683102.6,683265.4,680357,682840.4,686164.4,683102.4
942.4778,681019.5,681205.8,678427.8,680737.4,684121.6,681019.4
948.761,678884.6,679096.3,676458.7,678582.7,682025.8,678884.8
955.0442,676696.3,676935.2,674447.4,676374.2,679875.2,676696.6
961.3273,674452.8,674720.8,672391.2,674110.4,677667.9,674453.2
967.6105,672152,672451.2,670287.3,671789.2,675402.1,672152.5
973.8937,669792.1,670124.6,668132.8,669408.6,673075.8,669792.6
980.1769,667371,667739,665924.7,666966.8,670686.8,667371.5
986.4601,664886.6,665292.2,663659.8,664461.3,668232.9,664886.9
992.7433,662336.5,662782.4,661334.6,661890.2,665711.9,662336.8
999.0265,659718.6,660207.1,658945.9,659251,663121.6,659718.5
1005.31,657030.2,657564,656490,656541.3,660459.2,657029.8
1011.593,654269.1,654850.8,653963.1,653758.8,657722.4,654268.2
1017.876,651432.4,652065,651361.4,650900.6,654908.4,651430.9
1024.159,648517.4,649204,648680.8,647964.2,652014.4,648515.2
1030.442,645521.3,646265,645917,644946.9,649037.7,645518.4
1036.726,642441.2,643245.3,643065.9,641845.6,645975.1,642437.2
1043.009,639273.9,640141.9,640123,638657.3,642823.7,639268.9
1049.292,636016.2,636952,637083.6,635379.1,639580.1,636010
1055.575,632664.9,633672.2,633943.1,632007.7,636241.1,632657.4
1061.858,629216.4,630299.5,630696.6,628539.8,632803.1,629207.5
1068.141,625667.4,626830.6,627339,624972.1,629262.8,625656.9
1074.425,622014.1,623261.9,623865.4,621301,625616.4,622001.9
1080.708,618252.8,619590.1,620270.5,617523.1,621860.2,618238.8
1086.991,614379.6,615811.5,616549.1,613634.9,617990.4,614363.9
1093.274,610390.8,611922.6,612696,609632.6,614003.2,610373.2
1099.557,606282.2,607919.7,608705.8,605512.8,609894.7,606262.9
1105.841,602050.2,603799.1,604573.2,601271.7,605660.9,602029.1
1112.124,597690.6,599557.1,600293,596905.9,601298.1,597667.9
1118.407,593199.5,595190.2,595860.2,592412.1,596802.4,593175.4
1124.69,588573.3,590694.8,591270,587786.9,592170.2,588548.1
1130.973,583808.3,586067.7,586517.8,583027.4,587398.2,583782.4
1137.257,578901.4,581305.8,581599.6,578131.1,582483.1,578875.3
1143.54,573849.5,576406.2,576511.8,573095.8,577422.4,573824.1
1149.823,568650.5,571366.9,571251.9,567920.1,572213.9,568626.6
1156.106,563302.8,566186.2,565818.2,562603.4,566856.4,563281.6
1162.389,557805.8,560863.4,560210.4,557146.1,561349.6,557788.8
1168.672,552160.3,555398.9,554429.8,551550.1,555694.7,552149.2
1174.956,546368.7,549794.3,548479.8,545819.1,549894.2,546365.6
1181.239,540435.6,544053.2,542366.8,539958.7,543953.2,540443.1
1187.522,534368.2,538181.3,536100.1,533977.6,537879.2,534389.4
1193.805,528177.6,532187.4,529693.4,527887.8,531683.2,528215.8
1200.088,521878.7,526083.6,523165.8,521705.8,525380.7,521938.2
1206.372,515492.7,519886.8,516542.4,515453.3,518992.4,515578
1212.655,509047.5,513619.5,509856.8,509159,512545.9,509163.9
1218.938,502580.4,507311.6,503152,502859.9,506077.6,502733.4
1225.221,496139.8,501002,496483.7,496603.7,499634.3,496335.3
1231.504,489788.5,494741.2,489922.1,490451.1,493276.5,490032.4
1237.787,483607.5,488593.9,483556.1,484479.1,487081.4,483905.2
1244.071,477700.1,482643.2,477496.8,478785,481147.2,478055.8
1250.354,472197.7,476995.3,471882.7,473491.1,475598.3,472613.6
1256.637,467266.2,471785.1,466884.9,468750.9,470591.2,467741.2
1262.92,463113.9,467183.8,462714.4,464755.6,466322.7,463641.9
1269.203,459999.8,463408.4,459628.8,461743.4,463038.5,460568.5
1275.487,458243.3,460732.7,457941.1,460009,461044.1,458832.3
1281.77,458233.6,459501.7,458028.2,459915,460716.6,458813.9
1288.053,460438.1,460148,460340.4,461904.8,462518,460972.9
1294.336,465409.3,463210.9,465409.3,466515.4,467008.5,465857
1300.619,473787.4,469358.1,473855.4,474390.4,474858.3,474107.7
1306.903,486299.5,479406.9,486392.6,486289.4,486855.9,486463
1313.186,503754.2,494343.4,503829.4,503093.7,503909,503752.9
1319.469,527034.8,515333.4,527066.1,525802.3,527034.8,526890
1325.752,557094.1,543716.3,557087.6,555517.1,557335.6,556856.9
1332.035,594954.7,580973.2,594954.7,593414.6,595959.3,594695.2
1338.318,641720.4,628655.3,641797.8,640706.2,644050.6,641505.8
1344.602,698596.9,688269.7,698818.2,698596.9,702706.1,698466.8
1350.885,766919.9,761128.2,767305.7,768259.4,772959,766872.7
1357.168,848182.2,848182.2,848672.8,850846.4,855821.3,848182.2
1363.451,944043.5,949765.4,944498.9,947558.2,952398.1,944049.1
1369.734,1056297,1056165,1056552,1059756,1064051,1056292
1376.018,1186752,1204146,1186723,1189048,1192518,1186752
1382.301,1336958,1352943,1336764,1337208,1339812,1336990
1388.584,1507673,1519901,1507673,1505686,1507660,1507731
1394.867,1697946,1704985,1698599,1694466,1696239,1697993
1401.15,1903773,1906205,1905282,1900214,1902198,1903781
1407.433,2116522,2116522,2118464,2114174,2116522,2116522
1413.717,2321972,2321820,2323328,2321163,2323644,2322019
1420,2501454,2502134,2501326,2501454,2503587,2501542
1426.283,2636267,2637350,2634804,2636162,2637540,2636327
1432.566,2714157,2714840,2712680,2713796,2714350,2714162
1438.849,2733829,2733829,2733829,2733829,2733829,2733829
1445.133,2704186,2703768,2706214,2705215,2705065,2704238
1451.416,2639420,2638974,2642832,2641642,2641675,2639528
1457.699,2553797,2553556,2557302,2556871,2557260,2553923
1463.982,2458678,2458686,2461017,2462042,2462816,2458780
1470.265,2361819,2362014,2362160,2364955,2366056,2361876
1476.549,2267906,2268200,2265924,2270467,2271802,2267917
1482.832,2179438,2179756,2175210,2181256,2182732,2179415
1489.115,2097510,2097804,2091364,2098556,2100097,2097468
1495.398,2022384,2022630,2014768,2022718,2024268,2022335
1501.681,1953862,1954052,1945249,1953590,1955113,1953816
1507.964,1891516,1891652,1882348,1890761,1892236,1891479
1514.248,1834824,1834913,1825482,1833705,1835124,1834796
1520.531,1783240,1783290,1774041,1781867,1783230,1783223
1526.814,1736238,1736260,1727430,1734705,1736017,1736231
1533.097,1693334,1693334,1685102,1691717,1692986,1693334
1539.38,1654084,1654069,1646564,1652446,1653683,1654090
1545.664,1618095,1618071,1611377,1616484,1617699,1618105
1551.947,1585018,1584989,1579157,1583470,1584674,1585030
1558.23,1554544,1554513,1549568,1553086,1554289,1554558
1564.513,1526403,1526372,1522316,1525054,1526266,1526417
1570.796,1500356,1500327,1497146,1499128,1500356,1500370
1577.079,1476194,1476167,1473837,1475094,1476347,1476206
1583.363,1453731,1453707,1452195,1452763,1454047,1453742
1589.646,1432805,1432784,1432049,1431970,1433291,1432815
1595.929,1413272,1413254,1413253,1412567,1413930,1413280
1602.212,1395004,1394989,1395676,1394427,1395836,1395011
1608.495,1377889,1377876,1379204,1377434,1378892,1377894
1614.779,1361826,1361815,1363736,1361488,1362998,1361829
1621.062,1346724,1346716,1349182,1346497,1348063,1346726
1627.345,1332505,1332499,1335463,1332382,1334005,1332506
1633.628,1319096,1319091,1322509,1319071,1320752,1319096
1639.911,1306433,1306430,1310257,1306498,1308239,1306433
1646.195,1294458,1294456,1298651,1294607,1296409,1294458
1652.478,1283119,1283117,1287641,1283345,1285208,1283118
1658.761,1272368,1272367,1277181,1272666,1274590,1272367
1665.044,1262164,1262163,1267231,1262525,1264511,1262163
1671.327,1252466,1252466,1257753,1252886,1254933,1252465
1677.61,1243240,1243240,1248715,1243712,1245821,1243240
1683.894,1234454,1234454,1240086,1234973,1237143,1234454
1690.177,1226078,1226078,1231839,1226638,1228869,1226078
1696.46,1218086,1218086,1223949,1218682,1220973,1218087
1702.743,1210452,1210452,1216394,1211080,1213431,1210454
1709.026,1203156,1203156,1209151,1203811,1206220,1203158
1715.31,1196175,1196175,1202202,1196852,1199320,1196178
1721.593,1189491,1189491,1195531,1190187,1192711,1189495
1727.876,1183086,1183086,1189119,1183796,1186377,1183091
1734.159,1176945,1176945,1182954,1177666,1180302,1176950
1740.442,1171052,1171051,1177020,1171780,1174470,1171058
1746.725,1165393,1165392,1171307,1166125,1168869,1165399
1753.009,1159955,1159955,1165800,1160688,1163484,1159962
1759.292,1154727,1154727,1160491,1155458,1158306,1154735
1765.575,1149698,1149698,1155369,1150424,1153322,1149706
1771.858,1144857,1144857,1150425,1145576,1148522,1144866
1778.141,1140195,1140195,1145650,1140904,1143898,1140204
1784.425,1135702,1135703,1141036,1136399,1139440,1135712
1790.708,1131372,1131372,1136575,1132054,1135141,1131382
1796.991,1127194,1127195,1132260,1127861,1130992,1127204
1803.274,1123163,1123164,1128086,1123812,1126986,1123174
1809.557,1119272,1119273,1124046,1119901,1123116,1119283
1815.841,1115514,1115515,1120134,1116122,1119377,1115524
1822.124,1111883,1111884,1116344,1112468,1115763,1111894
1828.407,1108373,1108375,1112673,1108935,1112267,1108384
1834.69,1104980,1104983,1109114,1105517,1108885,1104991
1840.973,1101699,1101701,1105664,1102209,1105612,1101709
1847.256,1098524,1098526,1102319,1099007,1102444,1098534
1853.54,1095451,1095454,1099074,1095906,1099375,1095461
1859.823,1092477,1092480,1095925,1092903,1096402,1092487
1866.106,1089597,1089600,1092870,1089993,1093521,1089606
1872.389,1086807,1086810,1089905,1087173,1090729,1086816
1878.672,1084105,1084108,1087027,1084440,1088022,1084113
1884.956,1081487,1081490,1084233,1081790,1085397,1081494
1891.239,1078949,1078952,1081520,1079221,1082850,1078956
1897.522,1076489,1076492,1078885,1076729,1080380,1076495
1903.805,1074104,1074107,1076326,1074312,1077982,1074110
1910.088,1071792,1071794,1073841,1071968,1075656,1071796
1916.371,1069549,1069551,1071427,1069694,1073397,1069553
1922.655,1067374,1067376,1069083,1067487,1071205,1067377
1928.938,1065265,1065266,1066805,1065345,1069076,1065267
1935.221,1063219,1063219,1064593,1063268,1067009,1063220
1941.504,1061234,1061234,1062444,1061251,1065001,1061234
1947.787,1059308,1059307,1060358,1059295,1063052,1059307
1954.071,1057440,1057438,1058330,1057396,1061158,1057438
1960.354,1055628,1055625,1056362,1055554,1059319,1055625
1966.637,1053870,1053866,1054450,1053766,1057533,1053866
1972.92,1052164,1052160,1052594,1052032,1055798,1052159
1979.203,1050510,1050504,1050792,1050350,1054112,1050504
1985.487,1048906,1048898,1049042,1048718,1052476,1048898
1991.77,1047350,1047341,1047345,1047136,1050886,1047341
1998.053,1045841,1045831,1045697,1045601,1049343,1045831
2004.336,1044378,1044366,1044099,1044114,1047844,1044367
2010.619,1042961,1042947,1042549,1042673,1046389,1042948
2016.902,1041587,1041571,1041046,1041276,1044977,1041573
2023.186,1040256,1040238,1039589,1039924,1043607,1040241
2029.469,1038966,1038946,1038177,1038614,1042277,1038951
2035.752,1037718,1037696,1036809,1037347,1040987,1037702
2042.035,1036510,1036485,1035485,1036121,1039736,1036492
2048.318,1035341,1035314,1034203,1034935,1038524,1035322
2054.602,1034210,1034180,1032963,1033790,1037349,1034191
2060.885,1033118,1033085,1031764,1032683,1036211,1033097
2067.168,1032062,1032026,1030606,1031615,1035108,1032040
2073.451,1031043,1031003,1029487,1030585,1034042,1031020
2079.734,1030059,1030017,1028407,1029592,1033010,1030035
2086.018,1029111,1029065,1027365,1028636,1032013,1029086
2092.301,1028197,1028147,1026361,1027716,1031049,1028172
2098.584,1027317,1027264,1025394,1026831,1030119,1027291
2104.867,1026471,1026414,1024464,1025982,1029221,1026445
2111.15,1025658,1025597,1023570,1025168,1028356,1025631
2117.433,1024878,1024813,1022712,1024388,1027523,1024850
2123.717,1024130,1024061,1021889,1023642,1026722,1024102
2130,1023415,1023341,1021101,1022930,1025952,1023386
2136.283,1022731,1022653,1020347,1022251,1025213,1022702
2142.566,1022078,1021996,1019627,1021605,1024505,1022049
2148.849,1021457,1021370,1018941,1020992,1023827,1021427
2155.133,1020866,1020774,1018289,1020412,1023180,1020837
2161.416,1020306,1020209,1017669,1019864,1022562,1020277
2167.699,1019776,1019674,1017082,1019348,1021975,1019747
2173.982,1019277,1019170,1016528,1018863,1021417,1019248
2180.265,1018808,1018695,1016006,1018410,1020889,1018779
2186.549,1018369,1018251,1015516,1017989,1020390,1018340
2192.832,1017959,1017836,1015058,1017600,1019921,1017931
2199.115,1017580,1017451,1014632,1017241,1019481,1017552
2205.398,1017230,1017095,1014237,1016914,1019070,1017203
2211.681,1016910,1016769,1013874,1016617,1018689,1016883
2217.964,1016619,1016473,1013543,1016352,1018338,1016594
2224.248,1016358,1016206,1013243,1016117,1018015,1016334
2230.531,1016128,1015969,1012974,1015914,1017722,1016104
2236.814,1015926,1015762,1012737,1015741,1017459,1015904
2243.097,1015755,1015584,1012531,1015600,1017225,1015734
2249.38,1015614,1015437,1012356,1015489,1017022,1015594
2255.664,1015503,1015320,1012213,1015409,1016848,1015484
2261.947,1015422,1015232,1012102,1015360,1016704,1015405
2268.23,1015371,1015176,1012022,1015342,1016591,1015356
2274.513,1015352,1015150,1011974,1015356,1016508,1015338
2280.796,1015363,1015154,1011958,1015400,1016456,1015351
2287.079,1015405,1015190,1011975,1015476,1016435,1015396
2293.363,1015479,1015258,1012024,1015584,1016446,1015471
2299.646,1015584,1015357,1012106,1015723,1016488,1015579
2305.929,1015722,1015488,1012221,1015894,1016563,1015719
2312.212,1015891,1015652,1012369,1016097,1016670,1015891
2318.495,1016094,1015848,1012551,1016333,1016810,1016096
2324.779,1016330,1016078,1012767,1016601,1016984,1016334
2331.062,1016599,1016341,1013018,1016901,1017191,1016606
2337.345,1016902,1016638,1013304,1017235,1017433,1016912
2343.628,1017240,1016971,1013626,1017603,1017710,1017253
2349.911,1017613,1017338,1013984,1018004,1018022,1017629
2356.195,1018022,1017741,1014378,1018439,1018370,1018040
2362.478,1018466,1018180,1014810,1018909,1018754,1018488
2368.761,1018948,1018657,1015280,1019414,1019177,1018972
2375.044,1019467,1019170,1015789,1019955,1019637,1019494
2381.327,1020024,1019723,1016337,1020531,1020136,1020055
2387.61,1020620,1020314,1016926,1021144,1020674,1020654
2393.894,1021255,1020945,1017555,1021794,1021253,1021292
2400.177,1021930,1021616,1018226,1022482,1021872,1021971
2406.46,1022647,1022329,1018941,1023208,1022534,1022691
2412.743,1023406,1023085,1019699,1023973,1023239,1023453
2419.026,1024208,1023883,1020502,1024778,1023987,1024258
2425.31,1025053,1024726,1021351,1025623,1024781,1025106
2431.593,1025943,1025613,1022247,1026510,1025620,1025999
2437.876,1026879,1026547,1023191,1027439,1026506,1026938
2444.159,1027862,1027528,1024185,1028411,1027440,1027924
2450.442,1028892,1028558,1025230,1029428,1028424,1028958
2456.725,1029972,1029636,1026326,1030490,1029458,1030040
2463.009,1031102,1030766,1027476,1031599,1030543,1031173
2469.292,1032283,1031948,1028681,1032755,1031682,1032357
2475.575,1033517,1033183,1029942,1033961,1032875,1033594
2481.858,1034806,1034472,1031262,1035216,1034124,1034884
2488.141,1036149,1035818,1032641,1036524,1035430,1036230
2494.425,1037550,1037220,1034081,1037884,1036794,1037633
2500.708,1039009,1038682,1035584,1039300,1038219,1039094
2506.991,1040528,1040205,1037152,1040772,1039706,1040614
2513.274,1042108,1041789,1038786,1042303,1041257,1042196
2519.557,1043751,1043438,1040489,1043894,1042873,1043840
2525.841,1045459,1045151,1042262,1045547,1044555,1045549
2532.124,1047234,1046932,1044107,1047264,1046307,1047325
2538.407,1049076,1048782,1046027,1049048,1048129,1049168
2544.69,1050989,1050703,1048023,1050900,1050024,1051081
2550.973,1052974,1052696,1050098,1052823,1051993,1053066
2557.256,1055032,1054764,1052253,1054820,1054039,1055124
2563.54,1057166,1056908,1054491,1056892,1056163,1057257
2569.823,1059378,1059130,1056813,1059042,1058368,1059468
2576.106,1061669,1061433,1059223,1061274,1060655,1061758
2582.389,1064042,1063818,1061721,1063589,1063027,1064130
2588.672,1066498,1066287,1064311,1065990,1065485,1066584
2594.956,1069040,1068843,1066993,1068481,1068032,1069123
2601.239,1071669,1071486,1069771,1071064,1070669,1071750
2607.522,1074387,1074219,1072645,1073741,1073399,1074465
2613.805,1077196,1077043,1075618,1076515,1076222,1077271
2620.088,1080098,1079961,1078690,1079390,1079142,1080169
2626.371,1083093,1082973,1081864,1082366,1082158,1083161
2632.655,1086184,1086080,1085139,1085447,1085273,1086248
2638.938,1089371,1089285,1088518,1088634,1088488,1089431
2645.221,1092656,1092586,1091999,1091929,1091803,1092712
2651.504,1096038,1095986,1095583,1095333,1095219,1096090
2657.787,1099518,1099483,1099270,1098847,1098735,1099565
2664.071,1103094,1103076,1103056,1102471,1102350,1103137
2670.354,1106767,1106766,1106942,1106203,1106065,1106806
2676.637,1110534,1110548,1110922,1110042,1109875,1110568
2682.92,1114392,1114421,1114993,1113985,1113779,1114422
2689.203,1118338,1118380,1119149,1118027,1117772,1118362
2695.487,1122365,1122419,1123384,1122162,1121847,1122385
2701.77,1126467,1126533,1127688,1126383,1125999,1126484
2708.053,1130636,1130711,1132050,1130678,1130218,1130649
2714.336,1134861,1134942,1136458,1135036,1134492,1134871
2720.619,1139128,1139215,1140895,1139440,1138808,1139135
2726.902,1143421,1143510,1145342,1143870,1143149,1143426
2733.186,1147721,1147810,1149776,1148303,1147494,1147724
2739.469,1152003,1152089,1154170,1152711,1151819,1152004
2745.752,1156239,1156320,1158493,1157061,1156094,1156239
2752.035,1160394,1160467,1162707,1161312,1160285,1160393
2758.318,1164428,1164490,1166768,1165420,1164350,1164427
2764.602,1168292,1168343,1170626,1169331,1168241,1168291
2770.885,1171930,1171967,1174220,1172981,1171899,1171929
2777.168,1175275,1175299,1177484,1176301,1175260,1175274
2783.451,1178249,1178260,1180338,1179208,1178244,1178249
2789.734,1180762,1180762,1182694,1181609,1180762,1180762
2796.018,1182709,1182703,1184448,1183398,1182711,1182710
2802.301,1183971,1183964,1185485,1184459,1183972,1183972
2808.584,1184412,1184412,1185674,1184658,1184412,1184412
2814.867,1183876,1183894,1184871,1183848,1183877,1183876
2821.15,1182193,1182239,1182913,1181868,1182199,1182192
2827.433,1179171,1179260,1179623,1178544,1179191,1179169
2833.717,1174604,1174747,1174810,1173685,1174648,1174601
2840,1168268,1168477,1168268,1167092,1168350,1168266
2846.283,1159932,1160212,1159781,1158553,1160066,1159930
2852.566,1149356,1149707,1149127,1147854,1149558,1149355
2858.849,1136305,1136714,1136083,1134781,1136586,1136305
2865.133,1120556,1120996,1120433,1119124,1120923,1120557
2871.416,1101910,1102333,1101978,1100692,1102362,1101912
2877.699,1080207,1080545,1080545,1079320,1080730,1080208
2883.982,1055337,1055501,1056004,1054879,1055904,1055335
2890.265,1027255,1027140,1028278,1027293,1027827,1027248
2896.548,995993.6,995483.9,997355.9,996547.2,996518.4,995977.7
2902.832,961665.8,960653.4,963307.4,962700,962088.8,961639.8
2909.115,924471.4,922872.1,926288.4,925892.6,924741.8,924435
2915.398,884691.2,882466.9,886546.5,886352.4,884774.1,884646.8
2921.681,842677.9,839857.6,844418.9,844392.3,842566.3,842630.2
2927.964,798841.3,795536.6,800323.4,800403.6,798564.4,798796.9
2934.248,753629.6,750041.7,754742.2,754842.9,753256.1,753595.6
2940.531,707509.1,703920.5,708200.1,708213.9,707141.6,707490.9
2946.814,660944.6,657695.4,661237.6,661044.4,660703.9,660943.9
2953.097,614381.1,611829.3,614381.1,613862.6,614381.1,614395.2
2959.38,568230,566699.2,568115.4,567172.1,568546.4,568252
2965.664,522859.2,522580.4,522857.8,521429.9,523496.8,522880.2
2971.947,478587.8,479645.2,478939.8,477027.4,479453.8,478600
2978.23,435685.1,437975.5,436596,434275.7,436577.2,435685.1
2984.513,394373.8,397592.4,395964.5,393394.3,394991.2,394364.2
2990.796,354835.4,358498.7,357098.2,354504.4,354819.1,354824.1
2997.079,317220,320732.4,319991,317627.4,316225.4,317215.5
3003.363,281657.1,284422.3,284617.9,282695.4,279453.9,281664.1
3009.646,248271.3,249835.7,250993,249587.9,244856.1,248287
3015.929,217201.6,217400.7,219237.8,218217.9,212895.4,217217.2
3022.212,188627.8,187689.7,189651.9,188681.9,184120.2,188635.5
3028.495,162807.1,161353.4,162758.2,161365.2,159103,162807.1
3034.779,140120.9,139011.5,139290,140120.9,138354.4,140120.2
3041.062,121123.4,121123.4,120086.7,119819.9,122231.9,121123.4
3047.345,106547.7,107867.3,105899.7,106547.7,110869.6,106537.2
3053.628,97166.4,99043.62,97166.4,98730.74,104148.7,97137.72
3059.911,93417.34,93946.32,93849.11,93417.34,101716.1,93385.41
3066.194,94988.43,90851.62,95419.88,94988.43,103040.9,94976.77
3072.478,100826.4,82840.34,100992.7,102858.6,107490.4,100837.4
3078.761,109606.4,459998.7,109531.5,111830.1,114404.6,109620.8
3085.044,120172.4,141987.5,120041.2,121861.8,123156.1,120172.4
3091.327,131688.3,141922.6,131688.3,132668.4,133188.4,131671.4
3097.61,143602.5,149227.2,143843.3,143937.8,144034.2,143577.1
3103.894,155566,158702.8,156069.8,155407.8,155318.8,155542.2
3110.177,167362.3,169042.4,168087.9,166875.8,166753.5,167346.2
3116.46,178859.2,179683.3,179732.9,178192.2,178123.2,178851.9
3122.743,189978,190320.4,190917.9,189249.6,189273.9,189977
3129.026,200674,200771.5,201606.3,199973.3,200099.7,200675.4
3135.31,210924.5,210924.5,211791.1,210313.6,210531.2,210924.5
3141.593,220721.1,220711.9,221482.6,220239.2,220526.6,220716.9
3147.876,230064.4,230094.8,230699.1,229732.7,230064.4,230054.5
3154.159,238961.2,239054.1,239462.3,238786.8,239137,238945.2
3160.442,247422.2,247583.7,247794.6,247401.5,247747,247400.7
3166.725,255460.2,255686.3,255717.2,255582,255903.7,255434.5
3173.009,263089.6,263370.5,263249.4,263337.5,263620.9,263061.1
3179.292,270325.4,270648.2,270409,270679.4,270915,270295.8
3185.575,277182.9,277533.9,277211.5,277621.2,277803.8,277153.6
3191.858,283677.3,284043.1,283671,284177.2,284305.7,283649.6
3198.141,289823.7,290191.8,289800.2,290362.6,290439.3,289798.5
3204.425,295636.5,295996.2,295610.6,296192.5,296222.9,295614.5
3210.708,301129.8,301471.9,301112.9,301682.2,301674.1,301111.3
3216.991,306317.2,306634.3,306317.2,306847,306809.6,306302.4
3223.274,311211.7,311498.1,311232.9,311701.7,311645.6,311200.3
3229.557,315825.6,316077.3,315869.4,316260.5,316197.2,315817.5
3235.84,320170.9,320385.3,320235.5,320537.6,320478.8,320165.5
3242.124,324258.8,324434.7,324340.1,324546.3,324503.9,324255.7
3248.407,328100.3,328237.6,328191.8,328299.8,328285.2,328098.9
3254.69,331705.6,331805.2,331799.4,331810.5,331834.7,331705.2
3260.973,335084.6,335148.3,335171.2,335090.3,335163.5,335084.8
3267.256,338246.8,338277.2,338315.9,338150.9,338282.4,338247.1
3273.54,341201.3,341201.3,341241.7,341003.1,341201.3,341201.3
3279.823,343956.8,343929.9,343956.8,343657.7,343929.7,343956.1
3286.106,346521.8,346471.8,346469.4,346124.8,346476.6,346520.2
3292.389,348904.4,348835.3,348787.6,348414.4,348850.5,348901.9
3298.672,351112.7,351028.5,350919.3,350535.8,351059.8,351109.1
3304.956,353154.4,353059.2,352872.3,352498.3,353112.2,353149.8
3311.239,355037.3,354934.9,354654.6,354310.9,355015.5,355031.7
3317.522,356768.8,356663.1,356273.8,355982.3,356776.9,356762.4
3323.805,358356.4,358251,357738.2,357521.1,358403.8,358349.5
3330.088,359807.8,359705.9,359055.8,358935.7,359903.3,359800.6
3336.371,361130.5,361035,360235.4,360234.4,361282.5,361123.3
3342.655,362332.2,362245.5,361286,361425.6,362548.6,362325.2
3348.938,363420.8,363345,362217.5,362517.7,363708.7,363414.4
3355.221,364404.5,364341,363041,363519.1,364770.2,364398.8
3361.504,365291.7,365241.3,363768.5,364438.5,365740.7,365287
3367.787,366091.1,366054.4,364413.8,365284.7,366628,366087.5
3374.071,366812.2,366788.8,364992.3,366066.8,367440.4,366809.8
3380.354,367464.8,367453.8,365521.7,366794.4,368186.6,367463.7
3386.637,368059.4,368059.4,366021.9,367477.6,368876,368059.4
3392.92,368607.4,368616.3,366515.5,368127,369518.7,368608.5
3399.203,369120.9,369136.2,367027.6,368753.9,370125.3,369122.9
3405.486,369613.3,369631.8,367586.1,369370.5,370708,369616.1
3411.77,370099.1,370117.1,368221,369990,371279.6,370102.3
3418.053,370594.2,370607.6,368964.8,370626.7,371854.5,370597.6
3424.336,371116.1,371120.5,369851.1,371296.3,372448.6,371119.4
3430.619,371684.1,371674.9,370914.4,372016.1,373079.8,371687.1
3436.902,372319.7,372292.2,372189,372805.2,373767.8,372322.2
3443.186,373046.7,372996.1,373708.2,373684.8,374534.9,373048.5
3449.469,373891.5,373813.3,375503.2,374678.4,375406.1,373892.6
3455.752,374883.8,374773.8,377602.6,375812.5,376409.5,374884.1
3462.035,376056.7,375911.2,380031.8,377116.6,377576.8,376056.3
3468.318,377447,377263.4,382812.8,378624,378944,377446.1
3474.602,379096.3,378872.7,385965.2,380372.2,380551.7,379095.1
3480.885,381050.8,380786.8,389506.5,382403.5,382445.7,381049.7
3487.168,383362.6,383059.2,393453.6,384765.7,384678,383361.9
3493.451,386089.9,385749.9,397824.4,387512.8,387307.5,386089.9
3499.734,389298,388926.2,402640,390706.2,390400.7,389299
3506.017,393059.8,392663.3,407926.2,394415.3,394032.6,393062
3512.301,397457,397045.1,413716.4,398719,398288,397460.4
3518.584,402580.8,402165.1,420052.9,403706.4,403262.2,402585.3
3524.867,408532.9,408127.2,426989.8,409478.7,409062.2,408538.1
3531.15,415426.4,415046.7,434594.8,416150.3,415808,415432
3537.433,423387.4,423050.7,442951.6,423850.5,423633.1,423392.7
3543.717,432555.5,432279.5,452162.4,432724.9,432686.1,432560
3550,443085.5,442887.6,462350.4,442937.5,443131.1,443088.6
3556.283,455148.6,455043.9,473663.3,454671.9,455148.6,455150.1
3562.566,468933.9,468933.9,486276.1,468132.9,468936.1,468933.9
3568.849,484650.1,484760,500395.3,483548.2,484708.4,484648.9
3575.132,502526.8,502743.7,516263.1,501169.2,502697.8,502525.3
3581.416,522816.7,523127,534161.9,521271.1,523154.5,522815.9
3587.699,545797.2,546175.3,554419.4,544153.8,546346.3,545798.2
3593.982,571771.9,572179.2,577412.2,570140.1,572559.8,571775.4
3600.265,601071.4,601458,603570.2,599574,602100.7,601077.5
3606.548,634053.5,634361.6,633376.6,632817.2,635295.2,634061.7
3612.832,671100.8,671271.6,667366.2,670243.2,672491.2,671109.6
3619.115,712614.9,712598.6,706114.4,712229.1,714057.6,712622.5
3625.398,759004.8,758773.2,750217.8,759143.2,760380.8,759009.8
3631.681,810666.4,810226.1,800257.2,811324.8,811851.9,810668.2
3637.964,867948.1,867351.2,856740.6,869055.5,868840.1,867947.8
3644.248,931097,930444.3,920015.6,932512.8,931641.3,931097
3650.531,1000179,999609,990151.9,1001702,1000394,1000181
3656.814,1074966,1074626,1066791,1076355,1074948,1074970
3663.097,1154790,1154790,1148981,1155804,1154696,1154790
3669.38,1238371,1238732,1235020,1238810,1238371,1238364
3675.663,1323654,1324269,1322374,1323417,1323865,1323647
3681.947,1407720,1408367,1407720,1406843,1408152,1407751
3688.23,1486860,1487274,1487180,1485533,1487406,1487003
3694.513,1556900,1556898,1556757,1555443,1557391,1557236
3700.796,1613807,1613398,1612900,1612589,1614110,1614348
3707.079,1654442,1653848,1653066,1653766,1654533,1655039
3713.363,1677208,1676768,1676102,1677208,1677182,1677583
3719.646,1682334,1682334,1682334,1682941,1682334,1682334
3725.929,1671668,1672209,1673361,1672654,1671804,1671706
3732.212,1648125,1649087,1651648,1649207,1648420,1649353
3738.495,1615024,1616133,1620058,1615958,1615422,1618706
3744.779,1575545,1576494,1581449,1576184,1575947,1581845
3751.062,1532402,1532969,1538396,1532702,1532714,1539763
3757.345,1487719,1487870,1493040,1487719,1487882,1493286
3763.628,1443046,1443046,1447054,1442828,1443046,1443046
3769.911,1399439,1400135,1401668,1399102,1399306,1386733
3776.194,1357574,1361729,1357736,1357207,1357369,1267718
3782.478,1317839,1351006,1315808,1317515,1317643,1359199
3788.761,1280426,1251193,1276206,1280194,1280323,1294512
3795.044,1245390,1228870,1239084,1245277,1245463,1250138
3801.327,1212697,1199231,1204478,1212714,1213019,1211988
3807.61,1182262,1170281,1172344,1182404,1182894,1177867
3813.894,1153966,1143016,1142590,1154221,1154957,1146992
3820.177,1127678,1117608,1115090,1128026,1129061,1118919
3826.46,1103258,1094026,1089704,1103678,1105056,1093323
3832.743,1080571,1072172,1066289,1081039,1082794,1069935
3839.026,1059485,1051926,1044698,1059979,1062134,1048524
3845.309,1039876,1033165,1024792,1040377,1042945,1028884
3851.593,1021630,1015770,1006437,1022118,1025105,1010837
3857.876,1004638,999627,989510.2,1005101,1008503,994223.2
3864.159,988805.1,984633.5,973896.1,989230.5,993037.2,978900.8
3870.442,974041.6,970694.6,959489.1,974420.7,978616.2,964746.1
3876.725,960267.1,957724.5,946192.9,960593.9,965157.6,951649.3
3883.009,947408.7,945645.9,933919.7,947679.8,952586.9,939514.1
3889.292,935400.3,934389.5,922589.6,935614.8,940837.2,928255.2
3895.575,924182.4,923892.8,912130.6,924341.5,929848.5,917797.9
3901.858,913701.2,914100.2,902477.3,913808.1,919566.9,908076.1
3908.141,903908.3,904961.7,893570.8,903968.2,909944.1,899031.8
3914.425,894760.3,896432.8,885357.8,894779.7,900936.9,890613.7
3920.708,886217.9,888473.8,877790.4,886205.4,892506.6,882777
3926.991,878245.9,881049.2,870825.3,878212.1,884618.4,875481.9
3933.274,870812.9,874127.6,864423.8,870770.7,877241.4,868693.7
3939.557,863890.6,867680.8,858550.6,863856.9,870347.9,862381.6
3945.84,857453.8,861683.9,853174.6,857452.2,863913.4,856518.9
3952.124,851480.2,856115.1,848267.4,851546.1,857915.9,851082.2
3958.407,845949.8,850954.9,843803.9,846132.5,852336.1,846050.9
3964.69,840845.1,846186.4,839761.6,841043.5,847157,841407.2
3970.973,836150.6,841794.7,836120.2,835629.5,842363.6,837136.1
3977.256,831852.9,837766.9,832862.1,831219.1,837942.8,833224.3
3983.54,827940.4,834092.1,829971.4,827428.1,833883.4,829660.9
3989.823,824403.4,830761,827434.4,823994.2,830176,826436.6
3996.106,821233.3,827765.9,825238.9,820908,826812.5,823544
4002.389,818423.6,825100.5,823374.6,818171.4,823786.4,820977.2
4008.672,815968.7,822760,821832.6,815784,821092.6,818731.9
4014.955,813864.8,820740.9,820605.6,813744.2,818727.3,816805
4021.239,812108.9,819040.9,819687.6,812050.4,816687.9,815194.8
4027.522,810699.6,817659,819073.7,810701.2,814973.1,813900.8
4033.805,809636.5,816595.1,818760.6,809696,813582.7,812923.8
4040.088,808920.2,815850.6,818745.9,809035.2,812517.5,812265.6
4046.371,808552.7,815427.5,819028.7,808719.8,811779.7,811929.1
4052.655,808536.6,815329.2,819608.8,808752,811372.3,811918.4
4058.938,808875.7,815560,820487.2,809134.8,811299.6,812238.4
4065.221,809574.8,816125.2,821666.3,809872.2,811566.5,812895.1
4071.504,810639.7,817031.1,823149.2,810969.1,812179.4,813895.6
4077.787,812076.8,818285,824940.1,812431.4,813145.5,815247.7
4084.071,813893.8,819895.1,827044.3,814265.8,814473,816960.4
4090.354,816098.9,821870.8,829468.2,816480.1,816171.1,819043.5
4096.637,818701.5,824221.9,832219.1,819083,818250.2,821507.7
4102.92,821711.5,826959.9,835305.3,822083.9,820721.4,824364.6
4109.203,825139.8,830096.8,838736.3,825493.5,823597.1,827626.6
4115.486,828997.9,833645.4,842522.6,829323.1,826890.3,831307.2
4121.77,833298.2,837619.9,846675.8,833584.8,830615.4,835420.4
4128.053,838053.8,842035.1,851208.3,838292.1,834787.6,839981.2
4134.336,843278.4,846906.7,856133.9,843458.8,839423.1,845005.4
4140.619,848986.4,852251.4,861467.4,849099.8,844538.9,850509.3
4146.902,855192.7,858086.6,867224.4,855230.8,850153,856510.1
4153.186,861912.9,864430.6,873421.9,861868.2,856284.3,863025.5
4159.469,869163.1,871302.4,880077.9,869029.2,862952.5,870073.7
4165.752,876959.5,878721.8,887211.2,876731.7,870178.1,877673.4
4172.035,885319.1,886708.9,894841.8,884993.9,877982,885843.6
4178.318,894258.7,895284.8,902990.5,893834.8,886386,894603.6
4184.602,903795.6,904470.3,911679.2,903273.5,895412.1,903972.8
4190.885,913947,914287.1,920930.4,913329.6,905082.8,913970.5
4197.168,924729.9,924756.4,930767.2,924022.6,915420.5,924615.8
4203.451,936161.4,935899.7,941213.7,935371.8,926447.6,935927.2
4209.734,948257.7,947737.8,952293.8,947396.4,938186.2,947922.9
4216.018,961034.6,960291,964032,960114.9,950657.6,960619.8
4222.3,974507.1,973578.7,976452.4,973544.7,963882.4,974033.8
4228.583,988689,987618.7,989578.9,987702.3,977879.6,988179.4
4234.867,1003593,1002427,1003435,1002602,992666.5,1003069
4241.15,1019229,1018019,1018042,1018258,1008258,1018713
4247.433,1035606,1034404,1033420,1034679,1024668,1035119
4253.716,1052731,1051592,1049589,1051873,1041903,1052291
4260,1070606,1069586,1066562,1069843,1059970,1070232
4266.283,1089231,1088386,1084352,1088589,1078869,1088937
4272.566,1108602,1107987,1102967,1108106,1098594,1108399
4278.849,1128710,1128378,1122409,1128383,1119135,1128607
4285.132,1149541,1149541,1142673,1149403,1140474,1149541
4291.416,1171075,1171450,1163750,1171142,1162585,1171178
4297.699,1193286,1194073,1185621,1193568,1185433,1193487
4303.982,1216141,1217366,1208256,1216642,1208977,1216430
4310.265,1239596,1241279,1231620,1240314,1233161,1239960
4316.548,1263603,1265749,1255660,1264528,1257924,1264024
4322.832,1288102,1290704,1280318,1289214,1283190,1288558
4329.115,1313022,1316061,1305517,1314294,1308874,1313491
4335.398,1338283,1341727,1331170,1339681,1334880,1338740
4341.681,1363795,1367596,1357175,1365274,1361100,1364217
4347.964,1389456,1393555,1383416,1390966,1387415,1389818
4354.248,1415153,1419477,1409764,1416638,1413699,1415435
4360.531,1440763,1445231,1436076,1442164,1439814,1440947
4366.814,1466152,1470675,1462199,1467411,1465618,1466227
4373.097,1491177,1495662,1487969,1492238,1490961,1491138
4379.38,1515690,1520044,1513215,1516501,1515690,1515536
4385.664,1539536,1543666,1537760,1540054,1539652,1539275
4391.946,1562555,1566378,1561427,1562751,1562693,1562200
4398.229,1584588,1588032,1584038,1584448,1584665,1584158
4404.513,1605478,1608486,1605423,1605004,1605425,1604996
4410.796,1625072,1627604,1625420,1624284,1624840,1624564
4417.079,1643227,1645264,1643877,1642166,1642786,1642717
4423.362,1659810,1661356,1660664,1658532,1659157,1659324
4429.646,1674703,1675783,1675664,1673280,1673857,1674262
4435.929,1687806,1688469,1688786,1686321,1686812,1687428
4442.212,1699040,1699352,1699961,1697580,1697963,1698734
4448.495,1708346,1708390,1709143,1706996,1707271,1708116
4454.778,1715688,1715562,1716315,1714525,1714715,1715531
4461.062,1721055,1720864,1721481,1720140,1720293,1720964
4467.345,1724458,1724309,1724669,1723831,1724021,1724420
4473.628,1725931,1725931,1725931,1725604,1725931,1725931
4479.911,1725531,1725776,1725336,1725488,1726070,1725552
4486.194,1723332,1723908,1722970,1723530,1724499,1723358
4492.478,1719426,1720400,1718936,1719798,1721290,1719444
4498.761,1713919,1715337,1713343,1714384,1716525,1713918
4505.044,1706929,1708813,1706312,1707400,1710292,1706901
4511.327,1698581,1700928,1697968,1698980,1702685,1698525
4517.61,1689006,1691787,1688438,1689269,1693803,1688922
4523.894,1678338,1681496,1677848,1678425,1683744,1678230
4530.177,1666709,1670164,1666326,1666608,1672607,1666584
4536.46,1654249,1657899,1653991,1653976,1660490,1654116
4542.743,1641084,1644806,1640961,1640676,1647486,1640951
4549.026,1627333,1630990,1627345,1626843,1633684,1627208
4555.31,1613107,1616549,1613248,1612598,1619168,1612996
4561.593,1598509,1601578,1598764,1598043,1604012,1598418
4567.875,1583633,1586168,1583982,1583266,1588284,1583565
4574.159,1568562,1570405,1568981,1568340,1572036,1568518
4580.442,1553372,1554366,1553834,1553328,1555311,1553351
4586.725,1538126,1538126,1538604,1538280,1538126,1538126
4593.008,1522883,1521755,1523350,1523240,1520475,1522900
4599.292,1507690,1505313,1508122,1508244,1502303,1507720
4605.575,1492589,1488860,1492962,1493322,1483479,1492627
4611.858,1477612,1472447,1477909,1478503,1463729,1477653
4618.141,1462789,1456124,1462995,1463808,1442460,1462827
4624.424,1448141,1439932,1448247,1449257,1418290,1448173
4630.708,1433687,1423913,1433687,1434866,1387361,1433709
4636.991,1419440,1408101,1419334,1420650,1336370,1419448
4643.274,1405411,1392529,1405202,1406621,1431657,1405404
4649.557,1391606,1377227,1391303,1392789,1461572,1391582
4655.84,1378031,1362220,1377644,1379162,1411085,1377990
4662.124,1364689,1347534,1364232,1365746,1381032,1364629
4668.407,1351580,1333191,1351069,1352545,1357782,1351503
4674.69,1338704,1319211,1338158,1339565,1337559,1338611
4680.973,1326060,1305614,1325497,1326806,1318985,1325952
4687.256,1313644,1292418,1313086,1314269,1301449,1313524
4693.54,1301454,1279641,1300920,1301954,1284640,1301322
4699.823,1289485,1267298,1288997,1289860,1268382,1289345
4706.106,1277734,1255408,1277310,1277985,1252568,1277586
4712.389,1266194,1243987,1265854,1266326,1237130,1266042
4718.672,1254861,1233052,1254623,1254880,1222018,1254706
4724.956,1243729,1222619,1243610,1243642,1207198,1243573
4731.239,1232792,1212708,1232807,1232608,1192643,1232638
4737.521,1222046,1203337,1222206,1221774,1178332,1221894
4743.805,1211484,1194527,1211800,1211133,1164246,1211336
4750.088,1201099,1186299,1201581,1200680,1150371,1200957
4756.371,1190886,1178677,1191541,1190409,1136690,1190751
4762.654,1180840,1171685,1181670,1180314,1123192,1180711
4768.938,1170954,1165349,1171962,1170388,1109864,1170833
4775.221,1161221,1159700,1162407,1160626,1096692,1161109
4781.504,1151637,1154766,1152999,1151021,1083664,1151533
4787.787,1142195,1150582,1143728,1141566,1070770,1142100
4794.07,1132890,1147183,1134586,1132255,1057995,1132803
4800.354,1123715,1144604,1125567,1123081,1045328,1123637
4806.637,1114665,1142886,1116662,1114038,1032755,1114596
4812.92,1105735,1142068,1107864,1105119,1020263,1105674
4819.203,1096918,1142193,1099165,1096317,1007838,1096865
4825.486,1088209,1143301,1090559,1087627,995464.9,1088164
4831.77,1079604,1145435,1082039,1079041,983128.9,1079565
4838.053,1071095,1148633,1073597,1070554,970813.2,1071063
4844.336,1062678,1152931,1065228,1062160,958500,1062652
4850.619,1054348,1158360,1056926,1053852,946170.4,1054328
4856.902,1046099,1164942,1048683,1045625,933803.7,1046084
4863.186,1037926,1172688,1040495,1037472,921377.3,1037915
4869.469,1029824,1181594,1032355,1029388,908866.5,1029817
4875.752,1021788,1191638,1024258,1021367,896243.6,1021784
4882.035,1013812,1202772,1016199,1013404,883477.6,1013810
4888.318,1005891,1214919,1008172,1005493,870533.6,1005892
4894.602,998020.8,1227968,1000174,997629.3,857371.9,998023.6
4900.885,990195.6,1241767,992197.9,989806.9,843946.8,990199.8
4907.168,982410.4,1256118,984240.6,982020.8,830205.2,982415.6
4913.451,974660.1,1270774,976297.2,974266.1,816085.1,974665.9
4919.734,966939.7,1285439,968363.5,966537.7,801512.8,966945.8
4926.017,959243.8,1299765,960435.4,958830.6,786400.4,959249.9
4932.3,951567.2,1313364,952508.8,951139.9,770641.6,951573.1
4938.583,943904.9,1325809,944579.8,943460.9,754106.2,943910.4
4944.867,936251.4,1336656,936644.8,935788.6,736633.4,936256.3
4951.15,928601.4,1345455,928699.8,928118.2,718021.1,928605.6
4957.433,920949.4,1351780,920741.4,920444.9,698013.2,920952.9
4963.716,913290,1355244,912766.1,912763.9,676280.2,913292.6
4970,905617.4,1355528,904770.2,905070.2,652394.2,905619.1
4976.283,897926.1,1352398,896750.3,897358.9,625794.8,897926.9
4982.566,890209.9,1345721,888703,889625,595749.6,890209.9
4988.849,882463.2,1335471,880624.8,881863.3,561329.8,882462.4
4995.132,874679.5,1321728,872512.1,874068.6,521484.2,874677.9
5001.416,866852.6,1304672,864361.6,866235.4,475573.6,866850.4
5007.699,858976,1284563,856169.6,858358,425907.8,858973.2
5013.982,851042.9,1261726,847932.4,850430.6,388788.7,851039.8
5020.265,843046.4,1236530,839646.2,842447.1,429607.5,843042.9
5026.548,834979.2,1209362,831307.2,834400.9,681563.4,834975.5
5032.832,826833.8,1180612,822911.2,826285.3,1226405,826830.1
5039.115,818602.5,1150652,814453.9,818093.1,1680456,818598.8
5045.398,810277.1,1119832,805930.9,809816.8,1600475,810273.4
5051.681,801849.1,1088464,797337.2,801448.2,1395513,801845.6
5057.964,793309.6,1056819,788667.9,792978.6,1238645,793306.4
5064.248,784649.3,1025129,779917.3,784398.9,1127944,784646.4
5070.531,775858.4,993585.6,771079.7,775699.1,1047171,775855.9
5076.814,766926.6,962341.4,762148.6,766868.8,985406.8,766924.6
5083.097,757843.2,931515.1,753117.1,757896.5,936102.2,757841.5
5089.38,748596.5,901194.9,743977.7,748770.1,895276.6,748595.2
5095.663,739174.6,871443.2,734722.1,739476.4,860419.4,739173.6
5101.946,729564.4,842300.4,725341.4,730001.5,829884.8,729563.9
5108.229,719752.6,813789,715825.6,720330.1,802554.4,719752.3
5114.513,709724.6,785916.8,706163.7,710445.8,777643.3,709724.5
5120.796,699464.9,758680.2,696343.6,700331.3,754585,699464.9
5127.079,688957.2,732067.4,686351.6,689967.6,732960,688957.2
5133.362,678183.9,706059.6,676172.7,679334.4,712450.7,678183.9
5139.646,667126.2,680633.7,665790.1,668410,692811.7,667126.2
5145.929,655764,655764,655184.6,657170.7,673850.1,655764
5152.212,644075.8,631423.1,644334.9,645591.4,655411.6,644075.8
5158.495,632038.2,607583.4,633216.7,633644.9,637371.3,632038.4
5164.778,619626.5,584218,621802.4,621302.1,619626.5,619627
5171.062,606813.8,561301.6,610060.9,608531.8,602092.3,606814.9
5177.345,593570.9,538811.1,597956,595300.3,584698.1,593573
5183.628,579866.9,516726.8,585446.7,581571.8,567384.5,579870.3
5189.911,565667.7,495032.6,572485.5,567307.8,550102.6,565673
5196.194,550937,473717,559017.7,552467.2,532812.1,550944.6
5202.478,535635.2,452774.2,544979.9,537006.5,515480.9,535645.7
5208.761,519719.8,432204.5,530298.8,520879.2,498084.8,519733.4
5215.044,503144.8,412015.9,514889.1,504036.5,480608,503161.6
5221.327,485860.6,392225.1,498652.5,486427.3,463043.4,485880.2
5227.61,467814.3,372859.1,481475.4,467998.9,445394.1,467835.7
5233.894,448949.2,353957,463228.1,448697.9,427674.2,448970.7
5240.177,429206,335572.4,443764,428471.6,409912,429224.8
5246.46,408522.9,317776.2,422922.2,407271.2,392152.2,408535.4
5252.743,386838.2,300659.6,400532.8,385055.8,374459.8,386840.4
5259.026,364093.2,284338.7,376429.2,361799.2,356925.1,364081.5
5265.309,340238.6,268959,350474.3,337501.8,339670,340211.5
5271.592,315245.9,254702.2,322603.6,312208.2,322855.9,315206.3
5277.875,289127.9,241792.9,292900.8,286037.1,306693.5,289085.1
5284.159,261978.5,230508.7,261714.7,259229.4,291456,261946.8
5290.442,234049.7,221190.7,229826.3,232225.4,277494.8,234039.3
5296.725,205907.1,214257.1,198658.1,205786.3,265259.1,205907.1
5303.008,178749.5,210220,170471.7,181176.1,255321,178722.1
5309.292,155026.9,209704.6,148433.2,160405.8,248404.8,154965
5315.575,139307.7,213472.4,136365.6,146480.8,245422.4,139302.8
5321.858,138054.2,222448.2,138054.2,143447,247514.6,138120.3
5328.141,155811.9,237750.3,156226.5,155811.9,256095,155829.8
5334.424,191707.5,260724.7,191707.5,186954.4,272895.8,191707.5
5340.708,242323.9,292979.8,243355.8,237083.1,300006.2,242338.2
5346.991,305252.8,336420,308898.7,302796.2,339892.7,305258.7
5353.274,379706.5,393274.2,386170.5,379706.5,395384.6,379704.9
5359.557,466111.2,466111.2,474121.4,466111.2,469600.7,466111.2
5365.84,565796.4,557836.2,573309.2,564277.9,565796.4,565796.4
5372.124,680901.8,671663.7,685971.1,678778.9,687121.3,680900.2
5378.407,814449.8,811068,815910.8,813873.9,836317.6,814449.8
5384.69,970555.9,979741.9,968391.2,972150.4,1015464,970556.4
5390.973,1154790,1181633,1150136,1156265,1225980,1154783
5397.256,1374738,1421214,1369507,1373907,1469223,1374719
5403.54,1640834,1704262,1636967,1640834,1748081,1640818
5409.823,1967583,2039563,1966052,1967583,2069932,1967586
5416.106,2375230,2442041,2375230,2375230,2451142,2375244
5422.389,2891631,2937492,2890837,2891631,2922702,2891631
5428.672,3552715,3567135,3549607,3552715,3534326,3552715
5434.955,4395114,4382760,4392590,4395114,4346403,4395114
5441.238,5421170,5403892,5425122,5421170,5379808,5421128
5447.521,6502179,6497244,6509180,6502179,6489354,6502210
5453.805,7275092,7275092,7274868,7275092,7275092,7275092
5460.088,7366499,7366499,7366499,7366499,7366499,7366499
5466.371,6860086,6861375,6861938,6860086,6833002,6859978
5472.654,6133032,6133032,6125792,6133032,6249420,6133032
5478.938,5435934,5437702,5418802,5440795,5480708,5435932
5485.221,4847698,4857316,4827820,4853280,4859506,4847718
5491.504,4370332,4391226,4354014,4373871,4370332,4370346
5497.787,3985126,4016974,3975140,3986067,3984083,3985126
5504.07,3672097,3712083,3668435,3670973,3675718,3672096
5510.354,3414801,3459019,3415982,3412419,3425673,3414807
5516.637,3200664,3245068,3204675,3197750,3219518,3200681
5522.92,3020279,3061178,3025105,3017367,3046813,3020302
5529.203,2866608,2900872,2870560,2864044,2899998,2866632
5535.486,2734348,2759446,2736366,2732328,2773553,2734368
5541.77,2619460,2633420,2619460,2618069,2663391,2619475
5548.053,2518831,2520167,2517842,2518074,2566441,2518840
5554.336,2430029,2417661,2429612,2429864,2480359,2430032
5560.619,2351133,2324310,2352351,2351489,2403329,2351132
5566.902,2280609,2238842,2283574,2281399,2333923,2280606
5573.186,2217216,2160223,2221432,2218348,2271006,2217213
5579.469,2159944,2087604,2164782,2161327,2213658,2159942
5585.752,2107959,2020273,2112900,2109506,2161131,2107958
5592.035,2060568,1957635,2065257,2062200,2112809,2060568
5598.318,2017192,1899179,2021416,2018839,2068175,2017192
5604.601,1977338,1844471,1980991,1978942,2026797,1977339
5610.884,1940591,1793133,1943635,1942102,1988309,1940591
5617.167,1906592,1744838,1909038,1907970,1952396,1906591
5623.451,1875032,1699299,1876918,1876248,1918788,1875030
5629.734,1845642,1656264,1847026,1846678,1887252,1845640
5636.017,1818190,1615511,1819136,1819032,1857583,1818187
5642.3,1792468,1576842,1793047,1793114,1829602,1792465
5648.583,1768296,1540083,1768578,1768748,1803150,1768293
5654.867,1745511,1505076,1745566,1745779,1778088,1745509
5661.15,1723971,1471680,1723864,1724068,1754289,1723970
5667.433,1703546,1439769,1703339,1703491,1731642,1703547
5673.716,1684121,1409229,1683870,1683935,1710044,1684124
5680,1665593,1379957,1665346,1665298,1689404,1665598
5686.283,1647866,1351860,1647668,1647485,1669638,1647873
5692.566,1630856,1324852,1630743,1630412,1650669,1630864
5698.849,1614485,1298858,1614485,1614000,1632427,1614492
5705.132,1598681,1273805,1598816,1598175,1614845,1598688
5711.416,1583379,1249630,1583664,1582870,1597862,1583384
5717.699,1568518,1226274,1568960,1568021,1581421,1568523
5723.982,1554044,1203683,1554641,1553568,1565469,1554046
5730.265,1539903,1181807,1540649,1539458,1549952,1539903
5736.548,1526048,1160600,1526927,1525637,1534823,1526046
5742.832,1512430,1140020,1513424,1512056,1520033,1512427
5749.115,1499008,1120028,1500091,1498668,1505538,1499004
5755.398,1485737,1100587,1486880,1485430,1491291,1485733
5761.681,1472577,1081665,1473748,1472299,1477250,1472574
5767.964,1459488,1063230,1460652,1459234,1463370,1459487
5774.247,1446431,1045253,1447552,1446195,1449607,1446431
5780.53,1433364,1027707,1434410,1433144,1435919,1433366
5786.813,1420250,1010568,1421189,1420042,1422261,1420251
5793.097,1407046,993811.9,1407852,1406849,1408588,1407045
5799.38,1393712,977416.9,1394364,1393526,1394855,1393706
5805.663,1380204,961362.7,1380689,1380032,1381015,1380190
5811.946,1366480,945630.1,1366791,1366322,1367019,1366453
5818.229,1352493,930201.1,1352634,1352351,1352819,1352448
5824.513,1338195,915059.1,1338178,1338072,1338361,1338126
5830.796,1323536,900188.1,1323382,1323435,1323594,1323438
5837.079,1308465,885573.2,1308202,1308386,1308460,1308332
5843.362,1292926,871200.6,1292588,1292869,1292903,1292755
5849.646,1276862,857056.8,1276487,1276826,1276862,1276652
5855.929,1260214,843129.6,1259838,1260199,1260275,1259966
5862.212,1242921,829407.1,1242577,1242924,1243077,1242640
5868.495,1224921,815878.1,1224634,1224940,1225203,1224616
5874.778,1206150,802532.1,1205937,1206185,1206583,1205835
5881.062,1186544,789359.1,1186411,1186596,1187149,1186238
5887.345,1166042,776349.7,1165983,1166113,1166831,1165768
5893.628,1144584,763494.8,1144584,1144680,1145560,1144370
5899.911,1122115,750785.8,1122151,1122242,1123265,1121993
5906.194,1098588,738214.6,1098633,1098754,1099883,1098588
5912.478,1073961,725773.6,1073992,1074176,1075350,1074113
5918.761,1048206,713455.2,1048206,1048476,1049612,1048534
5925.044,1021307,701252.4,1021269,1021636,1022620,1021826
5931.327,993263.4,689158.5,993194.2,993649.6,994336.9,993973.6
5937.61,964090.6,677167.1,964011.4,964526.2,964740.4,964974.6
5943.893,933823.4,665272,933767.8,934292,933823.4,934840.4
5950.176,902514.8,653467.3,902525.9,902991.6,901599.4,903597.4
5956.459,870236.6,641747.4,870361.8,870689.4,868105.4,871287
5962.743,837078.7,630106.8,837362.8,837470.2,833404.9,837964.7
5969.026,803147.1,618540.3,803625.4,803438.8,797591.1,803697.6
5975.309,768561.6,607043,769254,768719.1,760789.5,768561.6
5981.592,733453.4,595609.9,734359,733452.1,723159.6,732658.9
5987.875,697961.7,584236.6,699056.3,697792.9,684894.9,696315
5994.159,662230.5,572918.5,663466.6,661906.4,646223.3,661273.6
6000.442,626405.9,561651.3,627715.9,625962.9,607403.6,629164.1
6006.725,590633.3,550430.9,591935.5,590131.6,568721.8,594197.2
6013.008,555055.3,539253.2,556262.6,554575.8,530485.6,557701.3
6019.292,519810.1,528114.4,520841.3,519445.9,493016.6,521515.7
6025.575,485031.1,517010.6,485823.2,484875.1,456641.2,486013.5
6031.858,450846.7,505938.3,451367.5,450975.6,421681.3,451322.8
6038.141,417381.3,494893.9,417642.5,417837.8,388443.4,417541.2
6044.424,384757.6,483873.9,384824.7,385532.7,357209.2,384757.6
6050.708,353099.2,472875.2,353099.2,354119.8,328226,353053.1
6056.991,322535.3,461894.2,322659,323661.6,301699.7,322506.8
6063.274,293207.7,450928.1,293704.3,294244.5,277788.4,293207.7
6069.557,265278.8,439973.6,266440.6,266007.5,256599.7,265274.2
6075.84,238944.3,429027.7,241077,239174.7,238189.5,238879.9
6082.124,214448.9,418087.6,217823.1,214083.4,222563.5,214280.4
6088.407,192105.3,407150.3,196886,191196.7,209680.5,191833.7
6094.69,172313.8,396213.1,178465.7,171083.5,199457.3,172002.3
6100.973,155569.2,385273.2,162749.6,154354.4,191775.5,155321.2
6107.256,142434.8,374328,149906.1,141557.6,186487.5,142325.9
6113.539,133448,363374.8,140076.4,133058.9,183424.5,133448
6119.822,128950.4,352410.9,133364.4,128950.4,182402.7,128906.3
6126.105,128910.3,341434,129826,129024.3,183230,128633.7
6132.389,132872.5,330441.5,129458.1,132821.1,185711.4,132271.6
6138.672,140089.2,319430.8,132190.1,139724.2,189653.9,139233.9
6144.955,149733.2,308399.7,137878.1,149063.2,194870.6,148814
6151.238,161059.7,297345.7,146304.5,160196.3,201183.2,160293.8
6157.521,173473.6,286266.5,157180.7,172560.5,208424.4,173027.1
6163.805,186529.5,275159.7,170153,185693,216439.3,186483.7
6170.088,199906.2,264023,184814,199232.2,225086.3,200259.7
6176.371,213375.5,252854.2,200716.3,212907,234237,214066.8
6182.654,226777.4,241651,217391.8,226521,243776.7,227711
6188.938,239999.8,230411.2,234372.9,239936.6,253603.1,241069.2
6195.221,252965,219132.5,251215.5,253060.7,263626.7,254069.2
6201.504,265619.8,207812.8,267521.2,265832.6,273768.9,266672.9
6207.787,277928.7,196449.8,282956.5,278215.3,283961.9,278864.8
6214.07,289868.7,185041.5,297267.8,290188.3,294147.7,290643
6220.354,301426.1,173585.5,310291.8,301742.7,304276.7,302014
6226.637,312594.2,162079.8,321959.7,312877.3,314307.2,312988.8
6232.92,323370.9,150522.3,332297.3,323596.4,324204.5,323580.3
6239.203,333758.2,138910.8,341420.3,333907.7,333940,333802.7
6245.486,343760.3,127243,349527.2,343821.2,343490.3,343669.7
6251.77,353383.8,115517,356890.2,353348.4,352837,353194.9
6258.053,362636.4,103730.6,363845.4,362501.6,361965.6,362391.2
6264.336,371526.9,91881.58,370784.8,371293.3,370865.1,371270.8
6270.619,380064.8,79967.85,378148.3,379736.3,379527.5,379845.2
6276.902,388259.7,67987.28,386419.3,387843.4,387947.4,388125.4
6283.186,396121.8,55937.7,396121.8,395627.2,396121.8,396121.8


==> graphics/data/sandwich_L2.csv <==
k,AAA,SOAAA,SONLAAA,SOLAAA,AAA2k
2,0.9348418,0.9223071,0.9221249,0.935241,0.408943
4,0.408943,0.3038935,0.09526362,0.4201685,0.08884758
6,0.2012361,0.134066,0.06416873,0.2221758,0.03259182
8,0.08884758,0.02638867,0.04330773,0.09169789,0.01487036
10,0.04796854,0.0266414,0.01869191,0.0468403,0.003996604
12,0.03259182,0.02322968,0.004384696,0.02928424,0.0004855646
14,0.02418115,0.003341147,0.003014633,0.0243964,0.0004632747


==> graphics/data/sandwich_error.csv <==
mu,AAA,SOAAA,SONLAAA,SOLAAA,AAA2k
10,0.02022992,0.006507236,0.006545767,0.03093329,0
10.06939,0.0203061,0.006479865,0.006512575,0.03102272,3.087769e-05
10.13925,0.02035027,0.006459411,0.006488459,0.03108429,2.88753e-05
10.20961,0.02034346,0.006461018,0.006489976,0.0311053,3.043753e-05
10.28045,0.02033672,0.006463424,0.006492286,0.03112677,9.009575e-05
10.35178,0.02042207,0.006432172,0.006454451,0.03122311,4.894859e-05
10.42361,0.02049658,0.006406674,0.006423081,0.03131085,2.122782e-05
10.49593,0.02054163,0.006386268,0.006398827,0.03137293,2.156783e-05
10.56876,0.02053934,0.006384165,0.006396266,0.03139743,7.471898e-05
10.64209,0.02066769,0.006338014,0.006340202,0.03152711,1.630575e-05
10.71593,0.02073114,0.006318762,0.006315707,0.03160576,3.32331e-05
10.79029,0.02073063,0.006315825,0.006312153,0.03163174,2.363387e-05
10.86516,0.02077449,0.006296188,0.006288605,0.03169244,2.484409e-05
10.94055,0.02080015,0.006282079,0.006271899,0.03173849,4.525182e-05
11.01646,0.02085982,0.006264068,0.006248809,0.03181372,3.479151e-05
11.0929,0.02098529,0.006223449,0.006198091,0.03193979,5.668307e-05
11.16987,0.02088973,0.006246133,0.006227219,0.03188997,0.0001017873
11.24737,0.0209877,0.006213611,0.006186618,0.03199402,4.775423e-05
11.32541,0.02100659,0.006202283,0.006173104,0.03203478,7.598512e-05
11.404,0.02112738,0.006164612,0.006125489,0.03215626,2.090347e-05
11.48312,0.02111491,0.0061647,0.006125779,0.03217325,6.200332e-05
11.5628,0.02126433,0.006117204,0.006065945,0.03231519,6.062656e-05
11.64303,0.02121899,0.006117058,0.006068417,0.03230365,4.392794e-05
11.72382,0.02130421,0.006093369,0.006037342,0.03239727,2.166267e-05
11.80517,0.0213179,0.006084148,0.006026216,0.03243388,4.173263e-05
11.88708,0.0214192,0.006055862,0.00598917,0.03253895,3.671334e-05
11.96956,0.02137516,0.006054742,0.005990558,0.03252893,7.482524e-05
12.05261,0.0214887,0.006022348,0.005948328,0.03264233,2.585462e-05
12.13624,0.02155318,0.006006298,0.005926332,0.0327193,3.845041e-05
12.22045,0.02153954,0.005993425,0.005913464,0.03273122,4.688807e-05
12.30524,0.02165614,0.005964207,0.005874022,0.03284668,4.765112e-05
12.39062,0.02159881,0.005961819,0.005875138,0.03282597,7.631622e-05
12.4766,0.0216804,0.005941911,0.005847774,0.03291505,4.626086e-05
12.56317,0.02174426,0.005917897,0.005817528,0.0329873,3.173032e-05
12.65034,0.0217412,0.005909503,0.005808335,0.03300989,7.156818e-05
12.73811,0.02185095,0.005884477,0.005773417,0.03311896,3.56368e-05
12.8265,0.02183403,0.005871027,0.005760108,0.03312819,6.682343e-05
12.9155,0.02194099,0.005847118,0.005726428,0.03323436,3.539133e-05
13.00511,0.02198546,0.005827541,0.005702003,0.03329089,3.438861e-05
13.09535,0.02202766,0.005810079,0.005679882,0.03334619,3.431212e-05
13.18621,0.02205857,0.005794197,0.005660238,0.03339287,3.500163e-05
13.27771,0.02206792,0.005781799,0.005645839,0.03342366,5.782286e-05
13.36984,0.02215502,0.005756569,0.005612097,0.03351082,3.38232e-05
13.46261,0.02224711,0.005737805,0.005584511,0.03360372,6.56893e-05
13.55602,0.022196,0.005725804,0.005575279,0.03358697,5.824263e-05
13.65008,0.02229981,0.005708079,0.005547735,0.0336888,4.296254e-05
13.74479,0.02235094,0.005688589,0.005522557,0.03374829,4.622467e-05
13.84016,0.0223181,0.005674052,0.005509217,0.03374503,6.654024e-05
13.93619,0.02242737,0.00564646,0.00547093,0.0338451,3.633629e-05
14.03289,0.02246745,0.005638622,0.00545851,0.03390029,4.206756e-05
14.13026,0.02246054,0.005617827,0.005436567,0.03391412,5.299565e-05
14.2283,0.0225347,0.005597444,0.005408391,0.03398902,3.411911e-05
14.32703,0.02259855,0.005576862,0.005380799,0.03405546,3.674916e-05
14.42644,0.02264631,0.005559362,0.005357657,0.03411086,4.004385e-05
14.52654,0.02268085,0.005545182,0.005338991,0.03415772,3.742597e-05
14.62733,0.02274085,0.005526045,0.005313069,0.03422053,4.796811e-05
14.72883,0.02276803,0.005510164,0.005293184,0.03426069,3.841385e-05
14.83103,0.02275602,0.005489932,0.005272036,0.03427048,4.887456e-05
14.93393,0.02281802,0.005469654,0.005244644,0.03433315,3.128594e-05
15.03755,0.02292713,0.005461256,0.005225551,0.03443394,6.464191e-05
15.14189,0.02294797,0.005437241,0.005197632,0.03446459,4.499125e-05
15.24696,0.02297532,0.00542341,0.005179677,0.03450446,3.645488e-05
15.35275,0.02306712,0.005405893,0.005152452,0.03458643,7.944638e-05
15.45928,0.02303834,0.005381238,0.005127925,0.03458208,2.37341e-05
15.56654,0.02309876,0.005365475,0.005105066,0.03464257,3.197319e-05
15.67455,0.02315636,0.00534991,0.005082609,0.03470061,4.595755e-05
15.78331,0.02324422,0.005335871,0.005059137,0.03477866,9.353697e-05
15.89283,0.02318535,0.005310858,0.005036649,0.03475429,2.689283e-05
16.0031,0.02330541,0.005297321,0.005010868,0.0348525,7.32991e-05
16.11414,0.02335424,0.005283745,0.004991058,0.03490352,8.164992e-05
16.22595,0.02336891,0.005258667,0.004962133,0.03492637,5.608788e-05
16.33854,0.02341663,0.005244513,0.004941734,0.03497548,6.368417e-05
16.45191,0.02353388,0.005236262,0.004921551,0.03506986,0.0001472424
16.56606,0.02351694,0.005208965,0.004892853,0.03507107,8.756046e-05
16.68101,0.02360434,0.005199251,0.004873603,0.03514457,0.0001393569
16.79675,0.02353313,0.005167272,0.004844566,0.03511048,2.004434e-05
16.9133,0.02358592,0.00514572,0.004815801,0.03515606,3.778239e-05
17.03065,0.02366427,0.005137592,0.004798838,0.0352233,7.894813e-05
17.14882,0.02366014,0.005110137,0.004768678,0.03523111,3.525165e-05
17.26781,0.02372744,0.005089473,0.004739468,0.03528333,7.231445e-05
17.38762,0.02371311,0.005071478,0.004719989,0.03529037,1.405236e-05
17.50827,0.02372957,0.005045353,0.004689325,0.03530983,2.183565e-05
17.62975,0.02382653,0.005042577,0.004676172,0.03538688,5.233508e-05
17.75208,0.02394024,0.005042014,0.00466396,0.03547234,0.0001327488
17.87526,0.02389394,0.005006098,0.004628189,0.03545111,4.648489e-05
17.99928,0.02392142,0.004984692,0.004601341,0.03547725,4.077496e-05
18.12418,0.02405383,0.004990445,0.004594104,0.03557282,0.0001370438
18.24993,0.02408462,0.004969294,0.004567171,0.0355991,0.0001334355
18.37656,0.02407308,0.004940316,0.004535511,0.03559932,8.494631e-05
18.50407,0.02414398,0.004927161,0.004513534,0.03564898,0.0001250582
18.63246,0.02413116,0.004896429,0.004480028,0.03564692,8.008368e-05
18.76175,0.02413146,0.004868421,0.004448245,0.03565255,5.807848e-05
18.89193,0.02424521,0.004875621,0.004444008,0.03573259,0.00012052
19.02301,0.02426623,0.004853196,0.004416277,0.03575012,0.000109278
19.15501,0.02432735,0.004841945,0.004396989,0.03579181,0.0001373447
19.28791,0.02434407,0.004817686,0.004367591,0.03580502,0.0001234165
19.42175,0.02432243,0.004775129,0.004321992,0.03578934,9.233034e-05
19.55651,0.02438689,0.004775092,0.004314121,0.03583787,0.0001048124
19.6922,0.02446121,0.00476836,0.004298441,0.03588417,0.0001441245
19.82884,0.02450477,0.004755044,0.004278274,0.03591279,0.0001542184
19.96642,0.0245302,0.004735707,0.004253152,0.03592962,0.0001481551
20.10496,0.02459943,0.00473036,0.004239368,0.03597118,0.0001842746
20.24446,0.02460089,0.004705145,0.004209814,0.03597407,0.0001535836
20.38493,0.02463224,0.004687166,0.004185562,0.03599172,0.0001550404
20.52638,0.02462322,0.004648363,0.004142375,0.03598003,0.000134296
20.6688,0.02465924,0.00463328,0.00412073,0.03600001,0.0001388057
20.81222,0.02475274,0.004640451,0.004118326,0.03605282,0.0001890711
20.95662,0.0247088,0.004588557,0.004063686,0.03601949,0.0001438894
21.10203,0.02478126,0.004589439,0.004056177,0.03605916,0.0001713544
21.24845,0.02480586,0.004572629,0.004033451,0.03607102,0.0001658034
21.39589,0.02485755,0.004567435,0.004021059,0.03609797,0.0001799261
21.54435,0.02488069,0.004542678,0.003990042,0.03610107,0.0001845713
21.69383,0.02488648,0.00450986,0.003951663,0.03609294,0.000180085
21.84436,0.02495893,0.004515074,0.003948892,0.03612926,0.0002076931
21.99593,0.02501455,0.004513451,0.003940101,0.03615492,0.0002267939
22.14855,0.02499566,0.004472061,0.003894118,0.03613286,0.0001987632
22.30223,0.02502914,0.004452697,0.003868053,0.03613734,0.000213175
22.45698,0.02505952,0.004442799,0.003852052,0.03614903,0.0002089161
22.6128,0.02507415,0.004414986,0.003818204,0.03614143,0.0002121625
22.7697,0.02510113,0.004395933,0.003792818,0.03614222,0.0002192284
22.92769,0.02508216,0.00435425,0.003746176,0.03611716,0.0002061165
23.08678,0.02511781,0.00434644,0.00373199,0.03612762,0.0002059863
23.24697,0.02515788,0.00433541,0.003714291,0.03613379,0.0002178419
23.40827,0.02522865,0.004341437,0.003713061,0.03615565,0.0002463518
23.57069,0.02515712,0.004273182,0.003640803,0.03610123,0.0002150413
23.73424,0.02523476,0.004281217,0.003641426,0.0361225,0.0002390857
23.89893,0.02525041,0.004260193,0.00361447,0.03611369,0.0002395983
24.06475,0.02525317,0.004231113,0.003579627,0.03609614,0.0002394454
24.23173,0.02535462,0.004260501,0.003602037,0.03613184,0.0002705638
24.39986,0.02531324,0.004206066,0.00354233,0.0360891,0.0002508114
24.56916,0.02538694,0.004220203,0.003550142,0.03610704,0.0002723527
24.73964,0.02538097,0.004189255,0.003513545,0.03608442,0.0002617057
24.9113,0.02535428,0.004137024,0.003455632,0.0360399,0.0002685277
25.08415,0.02546783,0.004187422,0.003500152,0.03608682,0.000280495
25.2582,0.02536434,0.004081395,0.003388373,0.03599345,0.0002827776
25.43346,0.02542107,0.004089798,0.003391081,0.03599969,0.0002853451
25.60993,0.0255221,0.00413586,0.003431919,0.03603761,0.0002898756
25.78763,0.02555059,0.004121125,0.003412004,0.03601757,0.0003089084
25.96656,0.02558094,0.004118786,0.003404358,0.03601184,0.000305854
26.14673,0.02551417,0.004035058,0.003314542,0.03593348,0.0003102704
26.32816,0.02554534,0.004032468,0.003306739,0.03592469,0.0003082476
26.51084,0.02556648,0.004023469,0.003292441,0.03590987,0.0003047905
26.69478,0.02555961,0.003983016,0.003246883,0.03586171,0.0003257407
26.88001,0.02560128,0.003989756,0.003248965,0.03585576,0.0003238234
27.06652,0.02556822,0.003939303,0.003192383,0.03580477,0.0003266484
27.25433,0.02559967,0.003935103,0.003183825,0.03578459,0.0003325532
27.44343,0.02563915,0.003937137,0.003182048,0.03576635,0.0003411832
27.63385,0.02571248,0.003971803,0.003213645,0.03577437,0.000342764
27.82559,0.02564817,0.003894164,0.003129404,0.03569678,0.0003480483
28.01867,0.02565674,0.003876717,0.003107378,0.03566315,0.0003511303
28.21308,0.0256599,0.003854893,0.003080988,0.03562457,0.0003563398
28.40884,0.02570986,0.00387086,0.003094393,0.03560956,0.0003587794
28.60596,0.02567343,0.003815558,0.003033763,0.03554248,0.0003741362
28.80444,0.02568981,0.003806316,0.003020937,0.03550837,0.0003770138
29.0043,0.02570024,0.003795337,0.003005724,0.03547532,0.0003735653
29.20555,0.02575181,0.003817456,0.003026064,0.03545942,0.0003705493
29.4082,0.02570815,0.003758906,0.002962008,0.03538762,0.0003842644
29.61226,0.02570224,0.003732002,0.002931654,0.03533399,0.0003956219
29.81772,0.02574195,0.003747704,0.002945389,0.03531115,0.0003874577
30.02462,0.02571612,0.003705959,0.002899293,0.03524715,0.0003997022
30.23295,0.02571637,0.003686565,0.00287734,0.03519438,0.0004085097
30.44272,0.02568098,0.003637987,0.002824002,0.03512497,0.0004250809
30.65395,0.02568796,0.003626464,0.002810422,0.03507582,0.000428926
30.86665,0.02579159,0.003703263,0.00288988,0.03508203,0.0004004729
31.08082,0.02578282,0.003679587,0.002863998,0.03502151,0.0004078493
31.29648,0.02577144,0.003656128,0.002837181,0.0349652,0.0004077011
31.51364,0.0257538,0.003624402,0.002804258,0.03489288,0.0004242882
31.7323,0.0257144,0.003576197,0.002751881,0.03481812,0.0004369625
31.95247,0.02570188,0.00355084,0.00272605,0.03474765,0.0004515586
32.17418,0.02566675,0.003508307,0.002679368,0.0346764,0.0004630828
32.39743,0.02569659,0.003525601,0.002697158,0.03463538,0.0004485381
32.62222,0.02568739,0.00350587,0.002678236,0.0345633,0.0004611427
32.84857,0.02572646,0.003534447,0.002707763,0.03452726,0.0004409158
33.0765,0.02564307,0.003448485,0.00261689,0.03442327,0.0004764334
33.306,0.02570098,0.003494938,0.002668972,0.03438308,0.0004566629
33.5371,0.0257002,0.003489474,0.002661588,0.03432815,0.0004456635
33.7698,0.02559743,0.003385837,0.002555107,0.03420448,0.0005004528
34.00412,0.02556594,0.00335152,0.002520036,0.03412428,0.0005146643
34.24006,0.02568296,0.003460611,0.002636079,0.03411957,0.000448677
34.47764,0.0255902,0.003368806,0.002542777,0.03400079,0.0004941317
34.71687,0.02554484,0.003323314,0.002499478,0.03390292,0.0005209647
34.95776,0.02555093,0.003328999,0.002507938,0.03383699,0.0005112442
35.20031,0.02560742,0.003385028,0.002569095,0.0337951,0.0004750687
35.44456,0.02550765,0.003289468,0.002472175,0.03367509,0.0005219508
35.69049,0.02552068,0.003305431,0.002496146,0.03359811,0.0005158735
35.93814,0.02554646,0.003334748,0.002526163,0.03354794,0.0004841341
36.1875,0.02546974,0.0032643,0.00245759,0.03343494,0.0005196667
36.43859,0.0254846,0.003285601,0.002484937,0.03336333,0.0005036839
36.69143,0.02540018,0.003208916,0.002409091,0.03325035,0.0005412527
36.94601,0.02537455,0.003192035,0.002397388,0.03315905,0.0005468596
37.20237,0.0253693,0.003195861,0.002404144,0.0330836,0.0005328736
37.4605,0.02530147,0.003139718,0.002356004,0.03296446,0.0005701483
37.72042,0.02524915,0.003098542,0.002318324,0.03286446,0.0005887889
37.98215,0.02534248,0.003205376,0.002430954,0.03282788,0.000506961
38.2457,0.02524004,0.003116881,0.002349465,0.03269632,0.0005601018
38.51107,0.02526005,0.003151395,0.002386894,0.03262937,0.0005227308
38.77829,0.02523319,0.003141478,0.002384601,0.03253061,0.0005234139
39.04735,0.02512161,0.003049076,0.002306927,0.03238263,0.0005904131
39.31829,0.0251902,0.003135404,0.002392451,0.03233929,0.000511851
39.5911,0.02511986,0.003082718,0.002345214,0.03222755,0.0005345707
39.86581,0.02509479,0.003082148,0.002358371,0.03211606,0.0005361548
40.14243,0.02508393,0.003093979,0.002376884,0.03202321,0.000518542
40.42096,0.02497311,0.003005724,0.002302531,0.03188287,0.0005748831
40.70142,0.02489113,0.002949104,0.002261228,0.03175152,0.0006129655
40.98384,0.02494672,0.003030289,0.002340762,0.03169229,0.0005354135
41.26821,0.02485886,0.002968869,0.002293748,0.03156074,0.0005731051
41.55455,0.02483069,0.002970368,0.002305741,0.03145276,0.0005640003
41.84288,0.02476665,0.002933248,0.002278356,0.03133727,0.0005785701
42.13322,0.02463501,0.002834413,0.002207641,0.03117576,0.0006570152
42.42556,0.02468539,0.00292047,0.002294559,0.0310985,0.0005779669
42.71994,0.0245726,0.002839861,0.002235908,0.03095376,0.0006336272
43.01636,0.02461928,0.002920961,0.002311752,0.03088181,0.0005518106
43.31483,0.02451486,0.002852138,0.002265399,0.03073774,0.0005985898
43.61538,0.02451914,0.002888792,0.002298102,0.03065365,0.0005467638
43.91801,0.02437643,0.00278959,0.002237625,0.03047954,0.0006303542
44.22274,0.02437721,0.002830696,0.002281051,0.03038028,0.0005824009
44.52959,0.02436021,0.002853556,0.002307733,0.03027545,0.000548073
44.83856,0.02426759,0.00279709,0.002267371,0.03014588,0.0005767032
45.14968,0.02419704,0.002775275,0.00226926,0.03000356,0.0005908606
45.46296,0.02407014,0.002704692,0.002244575,0.02982608,0.0006573948
45.7784,0.02402349,0.002694679,0.002237006,0.0297206,0.0006412083
46.09605,0.02395662,0.00267486,0.002234807,0.02958944,0.0006458522
46.41589,0.0239895,0.002756788,0.002304039,0.02949724,0.0005566258
46.73795,0.02382836,0.00265036,0.002249078,0.029318,0.0006472705
47.06225,0.02381354,0.002682443,0.002277194,0.02921232,0.0005978914
47.3888,0.0236999,0.002627301,0.002260616,0.02905038,0.0006423393
47.71761,0.02364526,0.002629594,0.002278157,0.02891578,0.0006289365
48.04871,0.02361068,0.002648807,0.002300876,0.02879485,0.0005943038
48.3821,0.02355845,0.002651824,0.002313416,0.02866613,0.0005749489
48.7178,0.02335449,0.002515675,0.002256239,0.02846562,0.0007012096
49.05584,0.02337675,0.002590144,0.002304282,0.02837033,0.0006065664
49.39622,0.0232854,0.002566152,0.002310856,0.02821426,0.0006210665
49.73896,0.02327714,0.002609744,0.002336917,0.02810996,0.0005528406
50.08408,0.02313072,0.002539023,0.002323926,0.02792649,0.0006180572
50.43159,0.02305172,0.002523335,0.002326878,0.02778452,0.0006161039
50.78152,0.022933,0.002467372,0.002307384,0.02763185,0.0006527184
51.13388,0.02290059,0.002505679,0.00234369,0.02749697,0.0006009275
51.48867,0.02274898,0.002432976,0.002332209,0.02731637,0.0006661781
51.84594,0.02277632,0.002506745,0.00235519,0.02723205,0.0005547651
52.20568,0.02262536,0.002448492,0.002363364,0.02703668,0.0006145918
52.56791,0.02255466,0.002443097,0.002365888,0.0269007,0.0005966653
52.93266,0.02241747,0.002392727,0.002370367,0.02672108,0.0006411416
53.29994,0.02244865,0.002478322,0.002398198,0.02662748,0.0005187122
53.66977,0.02221889,0.002355739,0.002391254,0.02640191,0.0006512571
54.04216,0.02218087,0.002389134,0.002410417,0.02627001,0.0005932203
54.41714,0.02200754,0.00231716,0.002418295,0.02607179,0.0006668409
54.79472,0.02196193,0.002335907,0.002421157,0.02594697,0.0006161247
55.17492,0.02188681,0.00234716,0.002442027,0.02579094,0.0005886085
55.55776,0.02177486,0.002319781,0.002445985,0.02562963,0.0005993511
55.94326,0.021593,0.002252918,0.002467067,0.02542241,0.0006733677
56.33143,0.02157554,0.002299359,0.002471703,0.02530448,0.0005881043
56.72229,0.02140308,0.002231844,0.002481138,0.02511318,0.0006533212
57.11586,0.02127889,0.002202841,0.002491833,0.02494323,0.0006693503
57.51217,0.02123031,0.002232555,0.002500112,0.02480444,0.0006089116
57.91123,0.02104993,0.002172748,0.002525333,0.02460118,0.0006738775
58.31305,0.02093765,0.002163867,0.002545268,0.02442796,0.0006704573
58.71766,0.02090384,0.002190989,0.002531091,0.02430926,0.0005975475
59.12508,0.02073765,0.002130881,0.002540381,0.0241269,0.0006502207
59.53533,0.02062497,0.002135315,0.002571766,0.02394201,0.000637416
59.94843,0.02050788,0.002121946,0.002585706,0.02377083,0.0006346519
60.36438,0.0203902,0.002110608,0.002601129,0.02359778,0.0006302655
60.78323,0.02025583,0.00207813,0.00260816,0.02342836,0.0006459316
61.20498,0.02016347,0.002071766,0.002603021,0.02327845,0.0006215328
61.62966,0.02004934,0.002065694,0.00261694,0.02310587,0.0006093761
62.05729,0.01981797,0.002009124,0.00268518,0.02286489,0.0006965464
62.48788,0.01969006,0.001981537,0.002688225,0.02270132,0.0007018364
62.92146,0.01974675,0.002070764,0.002636633,0.02260925,0.000531885
63.35805,0.01958682,0.002038203,0.002660486,0.02241769,0.0005568023
63.79767,0.01933564,0.001974588,0.002736021,0.02217116,0.0006541485
64.24033,0.0192807,0.001988956,0.002708174,0.02203798,0.0005881097
64.68607,0.01921054,0.001985373,0.00267493,0.0219079,0.000546075
65.13491,0.01897959,0.00194555,0.002752441,0.02166285,0.0006105499
65.58685,0.01892349,0.001959733,0.002720434,0.0215282,0.000546014
66.04194,0.01886458,0.001966738,0.002681863,0.02139865,0.0004949523
66.50018,0.01855763,0.001887244,0.002790705,0.02112682,0.0006169195
66.9616,0.01850716,0.001907289,0.002754198,0.02098999,0.0005439291
67.42622,0.01830336,0.001869374,0.002804159,0.0207757,0.0005884886
67.89407,0.01818627,0.001868455,0.002806403,0.02060154,0.0005625655
68.36516,0.01804898,0.001841327,0.002804553,0.02043435,0.0005655124
68.83952,0.01784531,0.001814077,0.002859779,0.020216,0.0006013408
69.31717,0.01773879,0.001816054,0.002851126,0.02004782,0.0005651699
69.79814,0.01754472,0.001804654,0.002906796,0.01982608,0.0005842468
70.28244,0.01744152,0.001782347,0.002875517,0.01968116,0.0005622127
70.7701,0.01730728,0.001767444,0.002874948,0.0195072,0.000551676
71.26115,0.01710618,0.001755876,0.002933115,0.01928348,0.0005702752
71.75561,0.01694619,0.001743382,0.002953953,0.01909067,0.0005689549
72.25349,0.01691597,0.001728276,0.002859688,0.01898924,0.0005131505
72.75484,0.01672952,0.001716483,0.002902179,0.01877644,0.0005177165
73.25965,0.01654535,0.001701639,0.002939251,0.01856962,0.0005252947
73.76797,0.01632963,0.001705938,0.003013017,0.01832854,0.0005337642
74.27982,0.0161737,0.001659952,0.003005505,0.01816901,0.0005539192
74.79523,0.01608324,0.001653412,0.002963308,0.01801524,0.0005132935
75.3142,0.01586789,0.001646045,0.003026661,0.01778733,0.0005262311
75.83678,0.01571276,0.001630913,0.003032951,0.01760241,0.0005196424
76.36298,0.01561819,0.001619181,0.00298763,0.01744906,0.0004871577
76.89284,0.01542724,0.001604086,0.00302274,0.01724354,0.0004929832
77.42637,0.01516127,0.001610026,0.003130413,0.01698373,0.0005181045
77.9636,0.01505557,0.0015732,0.003080475,0.01684265,0.000503036
78.50456,0.01491817,0.001555304,0.003065054,0.01666961,0.0004905505
79.04928,0.01466937,0.001552468,0.003150805,0.01643097,0.000511882
79.59777,0.01453435,0.001544394,0.00313566,0.01624998,0.0004847832
80.15007,0.01443272,0.001507383,0.003078529,0.01610908,0.000477056
80.7062,0.01411791,0.001550476,0.003235235,0.01580796,0.0004846692
81.26619,0.01417457,0.00147146,0.003022946,0.01576971,0.0004646156
81.83007,0.01397609,0.001455922,0.003056263,0.01556495,0.0004647572
82.39786,0.01369329,0.001474987,0.003174352,0.01529795,0.0004538667
82.96958,0.01349352,0.001470934,0.003209822,0.01508808,0.0004499322
83.54528,0.01324762,0.001497219,0.003293204,0.01483877,0.0004429276
84.12497,0.01315164,0.001429831,0.003217512,0.01471867,0.0004502661
84.70868,0.01304095,0.001391562,0.003161941,0.01456884,0.0004515168
85.29645,0.01271956,0.001455016,0.003318548,0.01426654,0.0004251932
85.88828,0.01275803,0.001332395,0.003107542,0.01423359,0.0004714985
86.48423,0.01240269,0.001401821,0.003294366,0.01391589,0.0004198051
87.08431,0.01231098,0.001342552,0.0032144,0.01378547,0.0004346735
87.68856,0.0121122,0.001330108,0.003240207,0.01358685,0.0004339782
88.297,0.01193081,0.001341181,0.003252995,0.01337107,0.000404624
88.90966,0.01157284,0.001424972,0.003437034,0.01306261,0.0003791734
89.52657,0.01151642,0.001327772,0.003317233,0.01296443,0.0003965605
90.14777,0.01137415,0.001283466,0.003283487,0.01280659,0.0004152635
90.77326,0.0111821,0.001277154,0.003299821,0.01260617,0.0004064631
91.40311,0.01091709,0.001324166,0.003388442,0.01234975,0.000362818
92.03732,0.01091456,0.001197315,0.003214218,0.0122827,0.0004525029
92.67593,0.01063607,0.001230556,0.00331355,0.01203589,0.0004045102
93.31898,0.01054433,0.001162034,0.00322768,0.01190326,0.0004594192
93.96648,0.01035751,0.001145911,0.003235232,0.01171234,0.0004616571
94.61848,0.01012851,0.001171302,0.003282803,0.01147914,0.000419896
95.275,0.00996222,0.001133098,0.003269313,0.01131166,0.000445822
95.93608,0.009831214,0.001091267,0.00321974,0.01114801,0.0004846887
96.60175,0.009738555,0.0009902981,0.003137423,0.01104512,0.0005890131
97.27203,0.009415622,0.001088581,0.003269407,0.01073823,0.0004566597
97.94697,0.009237782,0.00106412,0.003264929,0.01055684,0.0004707997
98.62659,0.00894531,0.001133086,0.003367504,0.01029068,0.0003793339
99.31092,0.008863313,0.001033788,0.003271526,0.01017644,0.0004801291
100,0.00871837,0.0009871839,0.003234433,0.01001457,0.0005250948
100.6939,0.008449194,0.001037552,0.003311788,0.009766812,0.0004521502
101.3925,0.008201269,0.001088379,0.003363895,0.009517434,0.0003894238
102.0961,0.008042515,0.001032311,0.003343357,0.009369378,0.0004357171
102.8045,0.007900544,0.0009820882,0.003301233,0.009208094,0.0004862125
103.5178,0.007703197,0.0009856331,0.003305469,0.00899983,0.0004798077
104.2361,0.007635973,0.0008475438,0.003208246,0.008919369,0.0006197814
104.9593,0.007575694,0.0007096166,0.003108466,0.008838192,0.0007642866
105.6876,0.007180336,0.000897369,0.00326946,0.008471174,0.0005543624
106.4209,0.006995303,0.0008800331,0.003264426,0.008283773,0.0005685794
107.1593,0.006758865,0.0009151045,0.003298057,0.00805293,0.0005305125
107.9029,0.006377253,0.001104225,0.003441695,0.007697512,0.000352875
108.6516,0.006332998,0.0009385336,0.003324008,0.007630766,0.000509488
109.4055,0.006282781,0.0007788594,0.00321815,0.007559592,0.0006625568
110.1646,0.005842485,0.001031772,0.003389811,0.007152169,0.0004417639
110.929,0.005678265,0.000991688,0.003360483,0.006981903,0.0004853477
111.6987,0.005473955,0.0009939778,0.003358535,0.006777183,0.0004968017
112.4737,0.005655195,0.0005802078,0.003110486,0.006909062,0.0008506481
113.2541,0.005009814,0.001056602,0.003385923,0.006319759,0.0004935444
114.04,0.004699084,0.001173295,0.003448461,0.006022343,0.0004729763
114.8312,0.004793206,0.0008458422,0.003242677,0.006074197,0.0006632131
115.628,0.004469794,0.0009726152,0.003300975,0.005763724,0.0006116948
116.4303,0.00456743,0.0006392785,0.003114293,0.005820056,0.0008367708
117.2382,0.00417323,0.0008382886,0.003193902,0.005443223,0.0007313432
118.0517,0.003756867,0.001060245,0.003285887,0.005048198,0.0006854134
118.8708,0.003952894,0.0006116022,0.003041642,0.005182968,0.0009039257
119.6956,0.003479462,0.0008841301,0.003129422,0.00473033,0.0008080651
120.5261,0.00308084,0.001072808,0.003177589,0.004342272,0.0008275689
121.3624,0.003399439,0.0004786299,0.002877004,0.004575379,0.001034202
122.2045,0.003007159,0.0006342777,0.002867741,0.004175994,0.0009871271
123.0524,0.002700537,0.0006873175,0.00280864,0.003848282,0.0009997485
123.9062,0.002437979,0.0006766636,0.002698924,0.003542644,0.001033835
124.766,0.002297779,0.0005137423,0.002516843,0.00333536,0.001072556
125.6317,0.002398323,0.0001832355,0.002261936,0.003315612,0.001197703
126.5034,0.001244192,0.0009020884,0.00225394,0.002180792,0.001125042
127.3811,0.0005572599,0.001778827,0.002502792,0.001283602,0.001748789
128.265,0.000735344,0.0004608687,0.001356004,0.001308962,0.0008317915
129.155,0.0002207465,0.0004358345,0.0008270832,0.0005752028,0.0006091833
130.0511,0,0,0,0,0
130.9535,0.0005224202,0.001047528,0.001268597,0.000584533,0.001329358
131.8621,0.0007994723,0.0002942662,0.001514345,0.001438284,0.001466641
132.7771,0.001499215,0.0002804663,0.002145829,0.002323701,0.001998919
133.6984,0.00169606,0.0003587612,0.002612757,0.002696402,0.002603212
134.6261,0.00283121,0.001355584,0.003324938,0.003822958,0.002102208
135.5602,0.00308923,0.001645329,0.003683391,0.004116667,0.001886245
136.5008,0.002703488,0.001361466,0.003687518,0.003802195,0.002164463
137.4479,0.001715551,0.0005869021,0.003435045,0.002946039,0.002763253
138.4016,0.001787111,0.0007510931,0.003576118,0.00299531,0.002359183
139.3619,0.001328815,0.0005192774,0.00351332,0.002589493,0.002274586
140.3289,0.001676098,0.0008824107,0.003721073,0.002832524,0.001884651
141.3026,0.0004217385,0.0006360418,0.003404615,0.00181146,0.002096751
142.2831,0.0008169204,0.0004644749,0.003525524,0.002019659,0.001634513
143.2703,0.0007679989,0.0004715139,0.003536683,0.00188933,0.001450937
144.2644,0.0005656243,0.0005689444,0.003409702,0.001501724,0.001396081
145.2654,0.0008215164,0.0008349014,0.003322705,0.001311306,0.001398488
146.2733,0.0007538663,0.0004865045,0.003403076,0.001326661,0.001048781
147.2883,0.0009023839,0.0005144086,0.003372875,0.001230121,0.0009439046
148.3103,0.0009463287,0.0004403169,0.003466548,0.001224258,0.0008122195
149.3393,0.001109571,0.0004405912,0.003395719,0.001127617,0.0007079276
150.3755,0.001197545,0.0004306172,0.003429906,0.001086233,0.0006268659
151.4189,0.001509992,0.0005236194,0.003261414,0.001152965,0.0005876399
152.4696,0.001722978,0.0005867244,0.003189724,0.001256085,0.00058343
153.5275,0.001750116,0.0004626371,0.003225873,0.001206991,0.0004217234
154.5928,0.002215852,0.0008096705,0.003007835,0.001645081,0.0007788348
155.6654,0.001833112,0.0004149859,0.003334424,0.001126134,0.0002266114
156.7455,0.00197132,0.0003929273,0.003273547,0.00121245,0.0001243114
157.8331,0.002018317,0.0004378479,0.003301741,0.001190691,0
158.9283,0.002390999,0.0004089268,0.002974672,0.001652013,0.0007512131
160.031,0.00222525,0.0003961267,0.003156694,0.001358519,0.002616388
161.1414,0.003014379,0.0009023226,0.002500515,0.00242089,0.0001578059
162.2595,0.002622666,0.0003532685,0.002695984,0.001895385,0
163.3854,0.002241251,0.0006056604,0.003075825,0.001270271,0.0004661951
164.5191,0.002745404,0.0004231035,0.002313662,0.002117695,0.002458
165.6606,0.002705221,0.0004129225,0.002124765,0.002121077,0.0004783382
166.8101,0.002636838,0.0004306812,0.001886338,0.002115357,0
167.9675,0.00205075,0.0003635511,0.002161681,0.001330931,0.0006451912
169.1329,0.00188,0.0003105093,0.001868715,0.001241955,0.0006130586
170.3065,0.001749294,0.0001120174,0.001421184,0.001270507,0.0006341292
171.4882,0.002126729,0.0008701098,0.0006594095,0.001987182,0.005677491
172.6781,0.001496707,0.0004630018,0.0004859646,0.001343986,0.0005363654
173.8762,0.0008939216,4.677379e-05,0.0004687742,0.000670781,8.009598e-05
175.0827,0.0009093159,0.0005403341,0.0003639898,0.0008891861,0.0004210617
176.2975,0.0002404471,0,0,8.830684e-05,0.0001553639
177.5208,0,0.0001883186,0.0003877245,0,0
178.7525,0.0002546472,0.0004603614,0.0008384883,5.844635e-05,0.0002400509
179.9928,0.0004777811,0.0004011251,0.000943919,0.0002979568,0.0001494171
181.2418,0.0008991348,9.109122e-05,0.0007915854,0.0008309283,0.0001924255
182.4993,0.0009097838,0.0005356511,0.001344948,0.0006165717,0.0002229943
183.7656,0.001030628,0.000861076,0.001771164,0.0005106351,0.0005188511
185.0407,0.001247723,0.0006864863,0.001692121,0.0008603087,0.0003168844
186.3246,0.001433748,0.0006581832,0.001745034,0.001065048,0.0002620457
187.6175,0.001647371,0.000536272,0.001692487,0.00135072,0.0001234591
188.9193,0.001696367,0.0007682158,0.001982131,0.001280105,0.0003200308
190.2301,0.001787427,0.0008908855,0.002156563,0.001307563,0.0004159182
191.55,0.001988577,0.0006825593,0.001989189,0.001651487,0.0001963086
192.8792,0.002106116,0.0006752242,0.00201771,0.001791672,0.000174121
194.2175,0.002243394,0.0006147064,0.001985989,0.001979611,0.00012846
195.5651,0.00231364,0.0006725655,0.00207192,0.00204107,0.0001496281
196.922,0.002391655,0.0006994942,0.002121898,0.002128115,0.0001564868
198.2884,0.002419921,0.0008219889,0.002270169,0.002110377,0.0002263836
199.6642,0.002508625,0.0007919045,0.002253666,0.002245249,0.0001905271
201.0496,0.00259502,0.0007579362,0.002229314,0.002380841,0.0001654465
202.4447,0.002675114,0.0007275684,0.002204767,0.002510163,0.0001629652
203.8493,0.002749216,0.0006999914,0.00217886,0.002634987,0.0001831599
205.2638,0.002770564,0.0007633755,0.002255401,0.002652321,0.0001733571
206.688,0.002795468,0.0008094574,0.002310204,0.002685482,0.0001748443
208.1222,0.002844223,0.0008003355,0.002300407,0.00277823,0.0001834317
209.5662,0.002849694,0.0008678256,0.002378696,0.002776993,0.000178468
211.0203,0.002910008,0.0008177829,0.00231715,0.00291355,0.0002002619
212.4845,0.002957059,0.0007914877,0.002279729,0.003022285,0.0002367163
213.9589,0.002950771,0.0008529702,0.002352408,0.003011923,0.0002039442
215.4435,0.002969158,0.0008606975,0.002355311,0.003070852,0.0002153412
216.9384,0.002976454,0.000881674,0.002374528,0.003108507,0.0002155667
218.4436,0.002992168,0.0008810072,0.002364545,0.003174205,0.0002358991
219.9593,0.002970585,0.0009375734,0.002428953,0.003154827,0.0002035995
221.4855,0.002980853,0.0009310513,0.002409433,0.003224802,0.0002296529
223.0223,0.002992271,0.0009203455,0.002382265,0.003300922,0.0002658385
224.5698,0.002969183,0.0009578048,0.002421814,0.003297461,0.0002438297
226.128,0.002967531,0.000957036,0.002406494,0.003354711,0.0002710548
227.697,0.002948191,0.0009769402,0.002419682,0.00337597,0.0002726445
229.2769,0.002929922,0.0009908552,0.002424216,0.00340413,0.0002811413
230.8678,0.002910248,0.001002,0.002423173,0.003437075,0.0002966364
232.4697,0.002874719,0.001029361,0.002448163,0.003433206,0.0002813295
234.0827,0.002850245,0.001037951,0.002441522,0.003468536,0.0003036403
235.7069,0.002811975,0.001059486,0.002456379,0.003472041,0.0002990674
237.3424,0.002779614,0.001070417,0.002452222,0.003499392,0.0003186957
238.9893,0.002730979,0.001095457,0.002472872,0.003488756,0.0003051804
240.6475,0.00268928,0.001109521,0.002473701,0.003503703,0.0003174358
242.3173,0.002641441,0.001126524,0.002481491,0.003503792,0.0003168774
243.9986,0.002588411,0.001145306,0.002490428,0.003501204,0.0003169642
245.6917,0.002537514,0.001159529,0.002488706,0.003514227,0.0003346534
247.3964,0.002478958,0.001178065,0.002493887,0.003515225,0.0003434059
249.113,0.002415545,0.001197296,0.002503118,0.003504108,0.000341559
250.8415,0.002351296,0.001215085,0.002507542,0.003499928,0.0003489546
252.582,0.002285424,0.001232825,0.002508555,0.003502272,0.0003654626
254.3346,0.002207329,0.001254277,0.002525081,0.003467082,0.0003459046
256.0993,0.002133781,0.001272507,0.002528023,0.003459733,0.0003567834
257.8763,0.002057466,0.001291397,0.002530131,0.003453763,0.0003713369
259.6656,0.001977865,0.001311719,0.002532251,0.003448791,0.000389223
261.4673,0.001887123,0.00133181,0.002546425,0.00340501,0.0003694428
263.2816,0.001801573,0.001352406,0.002547969,0.003397412,0.000388673
265.1084,0.001708627,0.001372802,0.002555595,0.003368306,0.0003880016
266.9478,0.001612869,0.001391831,0.002563045,0.003332976,0.0003828644
268.8001,0.001515946,0.001413889,0.002567295,0.003313544,0.0003960555
270.6652,0.001414364,0.001435998,0.002573655,0.003285163,0.0004020577
272.5432,0.001309564,0.001458068,0.002580352,0.00325305,0.0004060951
274.4343,0.001200956,0.001478976,0.00258831,0.003210705,0.0004016033
276.3385,0.001091267,0.001501108,0.002594421,0.003175448,0.0004059655
278.256,0.0009785715,0.001522107,0.002601739,0.003130047,0.0004018299
280.1866,0.0008646361,0.001544609,0.00260839,0.003089109,0.0004037204
282.1308,0.0007498193,0.00156859,0.002614589,0.003052173,0.0004110355
284.0884,0.0006345615,0.001593688,0.002621659,0.003013868,0.0004182234
286.0595,0.0005256549,0.001615665,0.002628388,0.002963857,0.0004151654
288.0444,0.0004230463,0.001641687,0.002634988,0.002926001,0.0004251729
290.0431,0.0003576692,0.001660091,0.002640422,0.002863321,0.0004120338
292.0555,0.0003251584,0.001686672,0.002647853,0.002820719,0.0004189439
294.082,0.0003548349,0.001713215,0.002655376,0.002776013,0.0004243622
296.1226,0.0004393496,0.00173879,0.002662373,0.002728037,0.0004271066
298.1772,0.0005511956,0.001767323,0.002670611,0.002685296,0.0004348813
300.2462,0.0006919682,0.00178987,0.002676058,0.002628892,0.0004297798
302.3295,0.0008406273,0.001814028,0.002681799,0.002576332,0.0004280876
304.4272,0.0009950212,0.001841079,0.002689078,0.002528735,0.0004300642
306.5395,0.001154246,0.001869479,0.002696711,0.002484651,0.0004344939
308.6665,0.001323957,0.001893883,0.002702018,0.002433576,0.0004309918
310.8082,0.001493472,0.00192418,0.002710544,0.002394308,0.0004364854
312.9648,0.001667865,0.001954967,0.002719234,0.002357346,0.0004418954
315.1364,0.001851154,0.001980598,0.00272444,0.002314168,0.0004388586
317.323,0.002039739,0.002004877,0.002728376,0.002272212,0.000433627
319.5247,0.002229638,0.002033531,0.002734893,0.002240783,0.0004341151
321.7418,0.002422353,0.002065524,0.002743579,0.002218129,0.0004379086
323.9743,0.002623691,0.002089768,0.002746334,0.002190117,0.0004317352
326.2222,0.002822339,0.002126904,0.002758206,0.002184608,0.000440635
328.4857,0.003032829,0.002150085,0.002759402,0.002168138,0.000432385
330.765,0.003241142,0.002185288,0.002769228,0.002173202,0.0004379047
333.06,0.003456901,0.00221559,0.002775123,0.002180242,0.0004366587
335.371,0.003676284,0.002246927,0.002781392,0.002196773,0.0004363177
337.698,0.003900775,0.00227663,0.002785963,0.002220687,0.00043381
340.0412,0.004127911,0.002310339,0.002793361,0.002257365,0.0004349194
342.4006,0.004359885,0.002343264,0.002799746,0.002302689,0.0004346631
344.7764,0.004597384,0.002373102,0.002803106,0.002355434,0.0004311974
347.1687,0.004840113,0.002400945,0.002804301,0.002417068,0.0004256036
349.5775,0.005083394,0.002439986,0.002814585,0.002495055,0.0004293122
352.0031,0.005334257,0.002470092,0.002816736,0.002577489,0.0004250254
354.4456,0.005587702,0.002505743,0.002823189,0.002671854,0.0004250661
356.9049,0.005845885,0.002541478,0.002829278,0.002775153,0.0004245778
359.3814,0.006109187,0.002576264,0.002834067,0.002886885,0.0004227708
361.875,0.006377625,0.002609402,0.002836851,0.003006644,0.00041943
364.3859,0.006649924,0.002645856,0.002842105,0.003135559,0.0004180526
366.9142,0.006927762,0.002678754,0.002843546,0.003271497,0.0004141053
369.4601,0.007208676,0.002718738,0.002850948,0.00341638,0.0004144253
372.0237,0.00749556,0.002754707,0.002854111,0.003567977,0.0004117113
374.605,0.007785918,0.002796055,0.002861694,0.00372703,0.0004121504
377.2043,0.008083382,0.002831066,0.002862859,0.00389301,0.0004077877
379.8215,0.008385496,0.002865624,0.002862904,0.004065453,0.0004034514
382.457,0.008691262,0.002908014,0.002869787,0.004244894,0.0004029497
385.1107,0.009004149,0.002942791,0.002868841,0.004431074,0.0003977309
387.7828,0.009320495,0.002984232,0.002873575,0.004623086,0.0003961391
390.4735,0.009642118,0.003026375,0.002878366,0.004821263,0.0003944895
393.1829,0.009970294,0.003063983,0.00287815,0.005026126,0.0003901058
395.911,0.0103041,0.003101149,0.00287682,0.005237301,0.0003852978
398.6581,0.01064171,0.003146305,0.002882553,0.005453457,0.0003840663
401.4243,0.0109857,0.003189552,0.002885779,0.005676093,0.0003813464
404.2096,0.01133592,0.00322972,0.002885274,0.005905041,0.0003771661
407.0143,0.01169128,0.003271989,0.002886082,0.006139384,0.0003739522
409.8384,0.01205238,0.003318653,0.002890536,0.006379546,0.0003716393
412.6821,0.01242046,0.003359952,0.002888949,0.006626619,0.0003670533
415.5455,0.01279375,0.003405515,0.002890805,0.006878741,0.000364038
418.4289,0.0131733,0.003453615,0.002894439,0.007136822,0.0003612399
421.3322,0.01356045,0.00349436,0.002889971,0.007402514,0.0003557825
424.2556,0.01395312,0.003540281,0.002889841,0.007673216,0.000351983
427.1994,0.01435145,0.003591873,0.002894556,0.007948801,0.0003497405
430.1636,0.01475832,0.00363366,0.002888663,0.008233166,0.0003442319
433.1483,0.01517133,0.003681936,0.002888409,0.008522692,0.0003401772
436.1538,0.01559468,0.003724474,0.002881588,0.008822529,0.0003322146
439.1801,0.01601831,0.003774302,0.002881112,0.009121485,0.0003316071
442.2274,0.01645427,0.003823627,0.00287929,0.009432066,0.0003259194
445.2958,0.01689528,0.003882306,0.002885909,0.009745894,0.0003230422
448.3856,0.01734424,0.003929943,0.002880573,0.01006829,0.000319124
451.4968,0.01780632,0.003977234,0.002873858,0.01040293,0.0003099942
454.6295,0.01826598,0.004038619,0.002880455,0.01073269,0.000311531
457.7841,0.01874278,0.004086231,0.002872138,0.01108039,0.0003038182
460.9604,0.01921957,0.004145313,0.00287454,0.01142579,0.0003045863
464.1589,0.01971326,0.004198886,0.00287011,0.01178759,0.0002970145
467.3795,0.02021283,0.004253693,0.002866013,0.01215424,0.0002923966
470.6225,0.02072001,0.004311168,0.002863597,0.01252709,0.0002891973
473.888,0.0212439,0.004359759,0.002850886,0.01291675,0.0002790283
477.1761,0.02176981,0.00442167,0.002850656,0.01330533,0.000275768
480.487,0.0223058,0.004478937,0.002844831,0.01370373,0.000272697
483.821,0.02285286,0.004544397,0.002845665,0.01411025,0.0002679208
487.178,0.02341055,0.004605834,0.002841462,0.01452695,0.0002633507
490.5584,0.02398193,0.004659591,0.002828462,0.01495745,0.0002567694
493.9622,0.02455989,0.004728541,0.002829208,0.01539031,0.0002529636
497.3896,0.02515226,0.004790757,0.002821984,0.01583739,0.000247032
500.8408,0.02575631,0.004852417,0.002813047,0.01629487,0.0002414723
504.3159,0.02636989,0.004919924,0.0028087,0.01675934,0.000237803
507.8152,0.02699795,0.004986615,0.00280198,0.01723674,0.0002323222
511.3387,0.0276385,0.005053879,0.002794583,0.01772496,0.0002273903
514.8867,0.0282918,0.005125573,0.002789925,0.01822327,0.0002222916
518.4594,0.02895997,0.005191971,0.002779088,0.01873601,0.0002175353
522.0568,0.0296443,0.005261037,0.002768775,0.01926222,0.0002103253
525.6791,0.03033902,0.005340735,0.002767192,0.01979479,0.0002051406
529.3266,0.03105078,0.005415338,0.002759412,0.02034367,0.0001996487
532.9994,0.03177691,0.005495371,0.002755044,0.0209037,0.0001943838
536.6977,0.03252172,0.005567031,0.002741849,0.02148245,0.0001893311
540.4216,0.03328193,0.005647119,0.002734387,0.0220724,0.0001835848
544.1714,0.0340586,0.005727521,0.00272611,0.02267683,0.0001792628
547.9472,0.03485394,0.005807437,0.002715904,0.02329783,0.000174912
551.7493,0.035668,0.005894851,0.002709621,0.02393301,0.0001678637
555.5776,0.03650145,0.005982986,0.002702242,0.02458502,0.0001608252
559.4326,0.03735292,0.006068054,0.002692351,0.02525413,0.0001579934
563.3143,0.03822601,0.006154772,0.00268187,0.02594173,0.0001539371
567.2229,0.03911958,0.00624955,0.002675393,0.02664484,0.0001474826
571.1586,0.04003598,0.006342773,0.002666175,0.02736854,0.0001413322
575.1217,0.04097326,0.006436728,0.002657223,0.02811072,0.0001378008
579.1122,0.04193396,0.006536644,0.002650068,0.02887152,0.0001314175
583.1305,0.04291826,0.006637614,0.002642442,0.02965286,0.0001255589
587.1766,0.04392647,0.006736662,0.002633561,0.03045622,0.0001225902
591.2509,0.04495904,0.006844203,0.002627584,0.03127812,0.0001158393
595.3533,0.04601659,0.006951109,0.002620994,0.03212248,0.0001110933
599.4843,0.04710009,0.007063108,0.002615063,0.03298782,0.0001034663
603.6439,0.04820793,0.007171047,0.002609455,0.03387671,0.0001022377
607.8323,0.04934312,0.007288332,0.002604133,0.03478575,9.2993e-05
612.0499,0.05050266,0.007405,0.002600078,0.03571689,8.740708e-05
616.2966,0.0516869,0.007521597,0.002597273,0.03667006,8.398568e-05
620.5729,0.05289638,0.007642661,0.002594352,0.03764338,7.677514e-05
624.8788,0.05412826,0.007766536,0.002592931,0.03863532,6.947003e-05
629.2146,0.0553818,0.007888133,0.002593137,0.03964715,6.481103e-05
633.5805,0.05665495,0.008013189,0.002593413,0.04067418,5.703775e-05
637.9767,0.05794111,0.008132573,0.002602299,0.04171586,6.04372e-05
642.4034,0.05924371,0.008258096,0.002604209,0.0427669,5.012037e-05
646.8608,0.06055113,0.008378391,0.002614212,0.04382443,4.863938e-05
651.3491,0.06186154,0.008498328,0.002622296,0.04488252,4.185874e-05
655.8686,0.06316441,0.008610819,0.002638154,0.04593618,4.225904e-05
660.4194,0.06445314,0.008722592,0.002649664,0.04697435,3.418195e-05
665.0018,0.0657173,0.008825726,0.002660608,0.04799106,2.398382e-05
669.616,0.06694134,0.008920257,0.002672611,0.04897284,1.424268e-05
674.2622,0.06810474,0.008997274,0.00270573,0.04990882,2.097336e-05
678.9407,0.06919882,0.009062173,0.002728506,0.05078293,1.677183e-05
683.6516,0.07020122,0.009109797,0.002745692,0.0515787,6.405243e-06
688.3952,0.07108265,0.009133831,0.002777258,0.05227782,7.667758e-06
693.1718,0.07182445,0.009134332,0.002798963,0.05285998,2.083813e-06
697.9814,0.07239614,0.009106387,0.002820554,0.05330442,8.754694e-06
702.8244,0.07276287,0.009045936,0.002862502,0.05359006,5.178116e-06
707.701,0.07290917,0.008951102,0.002883747,0.05369758,0
712.6116,0.07280416,0.008820309,0.0028899,0.05360643,1.757785e-05
717.5561,0.07240725,0.008654178,0.002927106,0.05329967,1.049922e-06
722.535,0.07172204,0.008447664,0.002928747,0.05276826,1.369714e-05
727.5483,0.07071253,0.008209565,0.002943063,0.05199981,8.277771e-06
732.5966,0.06938595,0.00793503,0.002940997,0.05099718,1.595405e-05
737.6797,0.06773622,0.007631374,0.002933637,0.0497617,2.38621e-05
742.7982,0.06575945,0.00731174,0.002943261,0.04830056,3.823545e-06
747.9523,0.06349614,0.006966681,0.002930692,0.04663465,4.465593e-06
753.142,0.06096318,0.006606501,0.002909809,0.04478101,6.184102e-06
758.3678,0.05818826,0.006238914,0.002888218,0.04276272,6.435884e-06
763.6298,0.05521164,0.005864799,0.00285996,0.04060539,1.195661e-05
768.9283,0.05206466,0.005494564,0.002833566,0.03833402,1.180331e-05
774.2637,0.04877943,0.005139704,0.00280919,0.03597183,1.28261e-05
779.636,0.04541638,0.004778638,0.002777454,0.03354959,9.054273e-06
785.0456,0.0419975,0.004428255,0.002750023,0.03108811,1.244985e-05
790.4927,0.0385477,0.004100183,0.002724099,0.02860477,8.711747e-06
795.9777,0.03510064,0.003791165,0.002697362,0.0261188,1.040871e-05
801.5007,0.03169447,0.003487444,0.002677759,0.0236529,7.977207e-06
807.062,0.02832761,0.003223087,0.002650317,0.02121226,2.357102e-05
812.6619,0.02505556,0.002950665,0.002639983,0.01882413,1.41751e-05
818.3007,0.02187928,0.002694246,0.002636247,0.01649443,7.018898e-06
823.9786,0.01880146,0.002476347,0.002622386,0.01423016,1.550821e-05
829.6959,0.01585901,0.002266032,0.002619679,0.01205156,1.775661e-05
835.4528,0.01306928,0.002056244,0.002633922,0.009969492,5.091786e-06
841.2497,0.01043155,0.001870051,0.002645597,0.007989998,2.49177e-06
847.0869,0.007951804,0.001716379,0.002643339,0.006120092,1.484504e-05
852.9645,0.005663584,0.001560061,0.002657341,0.004378878,1.499519e-05
858.8829,0.003570478,0.001412678,0.002675844,0.002774154,1.339225e-05
864.8423,0.001683268,0.001265941,0.00270415,0.001313056,3.786539e-06
870.8431,0,0.001133031,0.002727339,0,0
876.8856,0.001471617,0.001003856,0.002752838,0.001159836,6.072717e-06
882.97,0.002731725,0.0008784457,0.002778742,0.002164137,1.357166e-05
889.0966,0.003791197,0.0007637623,0.002795269,0.00301752,1.283288e-05
895.2657,0.004650675,0.0006522808,0.002809126,0.003719774,1.108481e-05
901.4777,0.005312497,0.0005370868,0.002827168,0.004272217,1.655429e-05
907.7327,0.005792018,0.0004234042,0.002843081,0.004683083,2.346235e-05
914.0311,0.006111898,0.0003174605,0.002848824,0.004966102,2.157165e-05
920.3732,0.006276283,0.0002090389,0.002856108,0.005125495,2.459969e-05
926.7593,0.006300926,0.0001010435,0.002862349,0.005170078,3.133531e-05
933.1898,0.006217116,0,0.002858999,0.005119571,2.721326e-05
939.6649,0.006025228,0.000103276,0.002858207,0.004974802,3.080875e-05
946.1848,0.005752828,0.0002029287,0.00285333,0.004751405,3.183834e-05
952.7501,0.005409564,0.0003037314,0.002850251,0.004454611,4.049409e-05
959.3608,0.005035644,0.0003973181,0.002839873,0.004105657,3.760324e-05
966.0175,0.004637126,0.0004904356,0.002830371,0.003703673,4.086391e-05
972.7203,0.004247889,0.0005814522,0.002820108,0.003262356,4.558385e-05
979.4697,0.003908546,0.0006683465,0.002807365,0.002796502,4.673382e-05
986.2659,0.003655385,0.000753028,0.002794366,0.002317844,5.000721e-05
993.1092,0.003537481,0.0008339762,0.002779981,0.001856038,4.996023e-05
1000,0.003582608,0.0009120415,0.002765073,0.001456728,5.175716e-05
1006.939,0.003801241,0.0009873814,0.002750207,0.001226065,5.186289e-05
1013.925,0.004174316,0.001059499,0.002734776,0.001283414,5.284513e-05
1020.961,0.004670752,0.00112874,0.002719139,0.001615038,5.492958e-05
1028.045,0.005259195,0.001194994,0.002703745,0.002105067,5.473485e-05
1035.178,0.005912998,0.001258517,0.002688431,0.002671717,5.551234e-05
1042.361,0.006613352,0.001318979,0.00267291,0.00327873,5.670552e-05
1049.593,0.007345347,0.001376921,0.002658358,0.003908209,5.575504e-05
1056.876,0.008100579,0.001431757,0.002643067,0.004551862,5.722223e-05
1064.209,0.008869693,0.001484592,0.002629411,0.005203126,5.637557e-05
1071.593,0.009649559,0.001534259,0.002615219,0.005860158,5.648392e-05
1079.029,0.01043491,0.001581764,0.002601916,0.006519616,5.627956e-05
1086.516,0.01122276,0.001627079,0.002589617,0.007179935,5.528812e-05
1094.055,0.01201278,0.001669079,0.002576293,0.007841332,5.553406e-05
1101.646,0.01280098,0.00170926,0.002564393,0.008501209,5.473192e-05
1109.29,0.01358676,0.001747355,0.002553101,0.00915931,5.413621e-05
1116.987,0.01436881,0.001783378,0.002542824,0.009815075,5.269428e-05
1124.737,0.01514729,0.001816849,0.002532421,0.0104687,5.166711e-05
1132.541,0.01592133,0.001848034,0.002522112,0.0111196,5.102831e-05
1140.4,0.01668977,0.001877361,0.002512746,0.0117671,4.988409e-05
1148.312,0.017452,0.001905105,0.002504552,0.01241079,4.834198e-05
1156.28,0.01820799,0.00193113,0.00249729,0.01305072,4.650024e-05
1164.303,0.01895964,0.001953861,0.002488283,0.0136883,4.570046e-05
1172.382,0.01970349,0.001975893,0.002481584,0.01432099,4.401483e-05
1180.516,0.02044121,0.001995829,0.002475066,0.0149501,4.222711e-05
1188.708,0.0211722,0.002014185,0.002469284,0.01557513,4.032183e-05
1196.956,0.021897,0.002030533,0.002463397,0.01619643,3.869482e-05
1205.261,0.02261535,0.00204503,0.002457812,0.01681389,3.689132e-05
1213.624,0.0233256,0.00205918,0.00245452,0.01742621,3.467973e-05
1222.045,0.02403025,0.002070829,0.002450372,0.01803527,3.264035e-05
1230.524,0.02472793,0.002081226,0.002447068,0.01864001,3.052988e-05
1239.062,0.02541991,0.002089303,0.00244281,0.01924125,2.865543e-05
1247.66,0.02610406,0.002097004,0.00244056,0.01983751,2.665916e-05
1256.317,0.02678235,0.00210258,0.00243767,0.02043015,2.465967e-05
1265.034,0.02745293,0.002107816,0.002436549,0.0210178,2.304612e-05
1273.811,0.02811815,0.002110505,0.00243392,0.02160206,2.128935e-05
1282.65,0.02877608,0.002112549,0.002432442,0.02218151,2.002649e-05
1291.55,0.02942722,0.00211348,0.002431461,0.02275653,1.919259e-05
1300.511,0.03007152,0.002113363,0.002430824,0.02332697,1.901506e-05
1309.535,0.03070978,0.002111394,0.002429471,0.02389332,1.862637e-05
1318.621,0.03134055,0.002109031,0.00242925,0.02445455,1.954429e-05
1327.771,0.03196458,0.002105474,0.002428804,0.02501101,2.073588e-05
1336.984,0.03258115,0.002101459,0.002429187,0.02556223,2.305571e-05
1346.261,0.03319143,0.002095628,0.002428681,0.02610894,2.472887e-05
1355.602,0.0337934,0.002090097,0.002429476,0.02664956,2.798761e-05
1365.008,0.03438885,0.002082758,0.002429208,0.0271853,3.033516e-05
1374.479,0.03497604,0.002075396,0.002429716,0.02771483,3.362471e-05
1384.016,0.035556,0.002066674,0.002429657,0.02823883,3.650258e-05
1393.619,0.0361265,0.002058902,0.002431019,0.02875551,4.088702e-05
1403.289,0.0366897,0.002049282,0.00243101,0.0292663,4.4072e-05
1413.026,0.03724362,0.002039794,0.002431434,0.02976965,4.779359e-05
1422.83,0.03778896,0.002029259,0.002431272,0.03026598,5.111418e-05
1432.703,0.03832416,0.002019069,0.002431575,0.03075399,5.500043e-05
1442.644,0.03884919,0.002008702,0.002431716,0.03123345,5.886465e-05
1452.654,0.03936303,0.001998849,0.002432285,0.03170355,6.327069e-05
1462.733,0.0398664,0.00198786,0.00243178,0.0321645,6.682406e-05
1472.883,0.04035691,0.001977947,0.002431961,0.03261451,7.116173e-05
1483.103,0.04083512,0.001967469,0.002431492,0.0330537,7.504345e-05
1493.393,0.04129948,0.001957219,0.002430786,0.03348069,7.883069e-05
1503.755,0.04174853,0.001947943,0.002430412,0.03389426,8.307112e-05
1514.189,0.04218142,0.001939239,0.002429884,0.03429347,8.729593e-05
1524.696,0.0425975,0.001930462,0.002428913,0.03467761,9.12069e-05
1535.275,0.04299437,0.001922782,0.002428021,0.0350446,9.530845e-05
1545.928,0.04337075,0.001915903,0.002427084,0.03539325,9.946976e-05
1556.654,0.04372581,0.001908587,0.00242553,0.03572259,0.0001030106
1567.455,0.04405614,0.001902544,0.002424056,0.03602974,0.0001066896
1578.331,0.0443598,0.001897442,0.002422638,0.03631301,0.0001104359
1589.283,0.04463377,0.001893785,0.002421362,0.03656976,0.0001143972
1600.31,0.04487615,0.001890309,0.002419778,0.03679813,0.0001179315
1611.414,0.04508343,0.001887377,0.002418114,0.03699515,0.0001212641
1622.595,0.04525216,0.00188481,0.002416436,0.03715784,0.0001243768
1633.854,0.04537682,0.001884168,0.002414921,0.03728173,0.0001278944
1645.191,0.04545561,0.001882213,0.002413096,0.03736485,0.000130451
1656.606,0.04548122,0.001881601,0.002411428,0.03740152,0.0001333504
1668.101,0.04544977,0.001880091,0.002409555,0.03738817,0.0001355615
1679.675,0.04535384,0.001879111,0.002407623,0.03731898,0.0001379084
1691.329,0.04518769,0.001877119,0.002405371,0.03718904,0.0001397059
1703.065,0.04494479,0.001873212,0.002403061,0.03699301,0.000140843
1714.882,0.04461523,0.001869005,0.00240014,0.03672316,0.0001420916
1726.781,0.04419119,0.001863074,0.00239625,0.036373,0.0001428709
1738.762,0.04366459,0.001854356,0.002391676,0.03593609,0.0001431381
1750.827,0.04302603,0.001842176,0.002386108,0.03540482,0.000142727
1762.975,0.04226477,0.001826667,0.002378617,0.03477068,0.0001417822
1775.208,0.04137092,0.00180756,0.00236872,0.0340258,0.0001405784
1787.526,0.04033599,0.001783273,0.002356294,0.03316311,0.0001386423
1799.928,0.03915093,0.001753341,0.002340513,0.03217512,0.0001359817
1812.418,0.03780793,0.001717294,0.002320481,0.03105518,0.0001326471
1824.993,0.03630111,0.001674592,0.002295245,0.02979796,0.0001286557
1837.656,0.03462885,0.001624006,0.002265236,0.02840114,0.0001239308
1850.407,0.03278863,0.001566129,0.002227312,0.02686156,0.0001186028
1863.246,0.03078562,0.001499955,0.002181347,0.02518166,0.0001125147
1876.175,0.02862979,0.001425081,0.002127565,0.02336768,0.0001059372
1889.193,0.02633348,0.001341377,0.002063493,0.02142735,9.842452e-05
1902.301,0.02391646,0.001249315,0.001988743,0.0193748,9.057949e-05
1915.501,0.02140256,0.001148885,0.001901754,0.01722737,8.205672e-05
1928.792,0.01882312,0.001040353,0.001803827,0.01500919,7.322786e-05
1942.175,0.01620907,0.0009245935,0.001692112,0.01274492,6.386646e-05
1955.651,0.01359963,0.0008022859,0.001569531,0.01046715,5.453915e-05
1969.22,0.01102854,0.0006745435,0.001432505,0.008205266,4.477047e-05
1982.884,0.00853709,0.0005426437,0.001285465,0.005996323,3.543223e-05
1996.642,0.006156906,0.000407651,0.001125274,0.003870561,2.582941e-05
2010.496,0.003924373,0.0002715058,0.0009567607,0.001863514,1.712235e-05
2024.447,0.001862516,0.0001348333,0.0007760716,0,8.002743e-06
2038.493,0,0,0.0005897631,0.001689629,0
2052.638,0.001648148,0.0001321118,0.000396633,0.003186756,7.53227e-06
2066.88,0.003068293,0.0002598758,0.0001995482,0.004474087,1.413371e-05
2081.222,0.004253997,0.0003825936,0,0.005541298,2.021671e-05
2095.662,0.005203219,0.000498986,0.0001999472,0.006382292,2.538941e-05
2110.203,0.005918392,0.0006081694,0.0003978424,0.006995827,2.943149e-05
2124.845,0.006407104,0.000710035,0.0005918744,0.007386176,3.261638e-05
2139.589,0.006680091,0.0008042974,0.0007798484,0.007561027,3.470556e-05
2154.435,0.006753227,0.0008922206,0.0009609224,0.007533624,3.652598e-05
2169.384,0.006641436,0.0009731991,0.001131745,0.0073163,3.668413e-05
2184.436,0.006366549,0.001050018,0.001292042,0.006928579,3.638433e-05
2199.593,0.005950766,0.001124687,0.00144033,0.006389898,3.538445e-05
2214.855,0.005418913,0.001199613,0.001575142,0.005721477,3.310501e-05
2230.223,0.004802585,0.001278477,0.001696395,0.004950247,3.068439e-05
2245.698,0.004139193,0.001354397,0.001802884,0.004105854,2.706174e-05
2261.28,0.003486181,0.001371986,0.001895256,0.003236698,2.403476e-05
2276.97,0.002930687,0.001109865,0.001972305,0.00242774,1.955948e-05
2292.769,0.002611152,0.0004978979,0.002034574,0.001886322,1.498358e-05
2308.678,0.002664216,0,0.002082726,0.001943193,1.095045e-05
2324.697,0.003095155,0.0002794194,0.002116532,0.002594103,5.915478e-06
2340.827,0.003782369,0.0004377965,0.002136812,0.00353335,3.673314e-06
2357.069,0.004607404,0.0005360079,0.002144214,0.004582612,6.766472e-06
2373.424,0.005499455,0.0006011415,0.002139136,0.005671763,1.135401e-05
2389.893,0.006416598,0.0006482704,0.002122256,0.006767297,1.635432e-05
2406.475,0.007333903,0.0006857519,0.002094585,0.007850721,2.138784e-05
2423.173,0.008236248,0.0007173423,0.002056559,0.008910818,2.630065e-05
2439.986,0.009112929,0.0007457889,0.00200906,0.009939464,3.105823e-05
2456.917,0.00995653,0.000772411,0.001952803,0.01093082,3.563585e-05
2473.964,0.01076194,0.0007977231,0.001888677,0.01188076,4.028045e-05
2491.13,0.01152421,0.000822481,0.001817217,0.01278503,4.440796e-05
2508.415,0.01224035,0.0008466735,0.001739382,0.01364109,4.823048e-05
2525.82,0.01290858,0.0008697297,0.00165614,0.01444734,5.209597e-05
2543.346,0.01352621,0.0008917474,0.001568103,0.01520129,5.548414e-05
2560.993,0.01409197,0.0009123267,0.001476338,0.01590169,5.857429e-05
2578.763,0.01460491,0.0009309893,0.00138202,0.01654757,6.153896e-05
2596.656,0.01506349,0.0009474902,0.001285971,0.0171373,6.39401e-05
2614.673,0.0154676,0.0009613301,0.001190082,0.01767065,6.635809e-05
2632.815,0.01581612,0.0009722123,0.00109569,0.01814628,6.84472e-05
2651.083,0.01610823,0.0009797905,0.001004611,0.01856313,7.00522e-05
2669.479,0.01634347,0.0009837964,0.0009194379,0.01892045,7.134327e-05
2688.001,0.01652144,0.0009838968,0.0008433019,0.01921747,7.244881e-05
2706.652,0.01664139,0.0009798224,0.0007795202,0.019453,7.322081e-05
2725.433,0.01670257,0.0009713665,0.0007316555,0.01962581,7.356301e-05
2744.343,0.01670451,0.0009582958,0.0007031584,0.01973487,7.359352e-05
2763.385,0.01664665,0.0009404825,0.0006959617,0.01977896,7.34089e-05
2782.559,0.01652821,0.0009177133,0.0007096185,0.01975657,7.28755e-05
2801.866,0.01634841,0.000889832,0.0007415335,0.01966606,7.189331e-05
2821.308,0.01610703,0.000856875,0.0007879596,0.01950631,7.089078e-05
2840.884,0.01580284,0.0008187456,0.0008441767,0.01927508,6.9428e-05
2860.595,0.01543536,0.0007753755,0.0009063238,0.01897071,6.757475e-05
2880.444,0.01500427,0.0007268527,0.000971005,0.01859159,6.554394e-05
2900.43,0.01450881,0.0006731977,0.001035387,0.01813562,6.311359e-05
2920.555,0.01394886,0.0006145776,0.001097214,0.01760116,6.044727e-05
2940.82,0.01332427,0.0005511233,0.001154693,0.01698643,5.752034e-05
2961.225,0.01263512,0.000483101,0.001206304,0.01628983,5.435393e-05
2981.772,0.01188164,0.0004107238,0.001250947,0.01550977,5.078645e-05
3002.462,0.01106501,0.0003344705,0.001287505,0.0146456,4.716605e-05
3023.295,0.01018599,0.0002547198,0.001315363,0.01369625,4.319058e-05
3044.272,0.009246505,0.000171936,0.001334026,0.0126618,3.894651e-05
3065.395,0.008248853,8.677704e-05,0.001343142,0.01154287,3.446792e-05
3086.665,0.007196418,0,0.001342439,0.01034128,3.001789e-05
3108.082,0.006092389,8.77401e-05,0.001332411,0.009059033,2.517407e-05
3129.648,0.004941824,0.0001754736,0.001313242,0.0077003,2.025018e-05
3151.364,0.003750295,0.0002622217,0.001285613,0.006270303,1.526865e-05
3173.23,0.002524322,0.0003469181,0.001250527,0.004775842,1.024556e-05
3195.248,0.001271356,0.0004284723,0.001209403,0.003225379,5.127703e-06
3217.418,0,0.0005056523,0.001163865,0.001629379,0
3239.743,0.001280345,0.0005773586,0.001116085,0,5.251303e-06
3262.222,0.002558588,0.0006421243,0.001067745,0.001647959,1.012994e-05
3284.857,0.003823988,0.0006990979,0.001021846,0.003299075,1.503616e-05
3307.65,0.005064298,0.0007472229,0.0009805703,0.004935561,1.974653e-05
3330.6,0.006267063,0.0007859615,0.0009460716,0.006538698,2.433368e-05
3353.71,0.007419138,0.0008149113,0.0009194303,0.008088499,2.851372e-05
3376.98,0.008507678,0.0008346378,0.0009010331,0.009564991,3.235318e-05
3400.412,0.009519969,0.000846647,0.0008899083,0.01094829,3.588541e-05
3424.006,0.01044347,0.0008534658,0.00088367,0.01221893,3.887886e-05
3447.764,0.01126638,0.0008593057,0.0008789747,0.01335873,4.12044e-05
3471.687,0.01197841,0.0008706904,0.0008721488,0.01435184,4.318975e-05
3495.776,0.01256951,0.0008946275,0.0008589095,0.01518355,4.434695e-05
3520.031,0.01303186,0.0009393148,0.0008354313,0.01584256,4.493274e-05
3544.456,0.01335878,0.001011012,0.0007981383,0.01631983,4.482668e-05
3569.049,0.01354541,0.001113067,0.0007441866,0.01660928,4.393556e-05
3593.814,0.01358854,0.001245036,0.0006712383,0.0167076,4.217038e-05
3618.75,0.01348751,0.001404098,0.0005777762,0.01661501,3.991947e-05
3643.859,0.01324289,0.001585006,0.000463185,0.01633376,3.697294e-05
3669.142,0.01285737,0.001781851,0.0003277816,0.01586892,3.326844e-05
3694.601,0.01233573,0.001988405,0.0001727049,0.01522813,2.88854e-05
3720.237,0.01168462,0.002198348,0,0.01442132,2.388625e-05
3746.05,0.01091259,0.002405352,0.000187551,0.01346052,1.845095e-05
3772.042,0.01002994,0.002603297,0.0003862792,0.01235953,1.263599e-05
3798.215,0.009048651,0.002786113,0.0005920489,0.01113382,6.704488e-06
3824.57,0.007982152,0.002948245,0.0007998758,0.009799962,2.225726e-06
3851.107,0.006846345,0.003084273,0.001005152,0.008376523,6.955932e-06
3877.828,0.005658866,0.003189594,0.001202414,0.006882496,1.333015e-05
3904.735,0.004442101,0.003260078,0.001386646,0.005338971,1.986456e-05
3931.829,0.003230152,0.003292115,0.001553467,0.003771489,2.601402e-05
3959.11,0.0020987,0.003283326,0.00169825,0.002222722,3.206077e-05
3986.581,0.001328821,0.003231809,0.00181769,0.0009134474,3.757568e-05
4014.242,0.001575037,0.003137054,0.001908649,0.001360422,4.272605e-05
4042.096,0.002523107,0.002999476,0.001969123,0.002778166,4.736567e-05
4070.142,0.003620529,0.002820848,0.001997822,0.004239465,5.151534e-05
4098.384,0.004720622,0.002604444,0.001994501,0.005655942,5.505018e-05
4126.821,0.005778248,0.002355427,0.001959743,0.007001257,5.790527e-05
4155.456,0.006772054,0.002082109,0.001894757,0.008259751,6.027104e-05
4184.289,0.007688318,0.001797057,0.001801963,0.00941919,6.199413e-05
4213.322,0.008517197,0.00152103,0.001684558,0.01046961,6.299011e-05
4242.557,0.009251483,0.00128966,0.001546367,0.01140306,6.3567e-05
4271.994,0.009885185,0.001156884,0.001392847,0.01221242,6.345109e-05
4301.636,0.01041412,0.001175184,0.001230619,0.01289224,6.284987e-05
4331.483,0.01083507,0.001345299,0.001068902,0.01343795,6.170579e-05
4361.538,0.01114603,0.001617935,0.0009206423,0.01384614,6.012785e-05
4391.801,0.01134587,0.001942104,0.0008041307,0.01411425,5.810673e-05
4422.274,0.01143448,0.002283479,0.0007413588,0.01424072,5.572257e-05
4452.958,0.01141247,0.002620359,0.0007476509,0.01422477,5.294863e-05
4483.856,0.01128149,0.00293809,0.00081828,0.01406676,4.995242e-05
4514.968,0.01104386,0.003226205,0.0009322324,0.0137678,4.672144e-05
4546.295,0.01070279,0.003476857,0.00106707,0.01333013,4.329126e-05
4577.84,0.01026231,0.003684213,0.001205903,0.01275708,3.967235e-05
4609.604,0.009727433,0.003844054,0.001337127,0.01205335,3.595868e-05
4641.589,0.009104059,0.00395372,0.001452442,0.01122498,3.220451e-05
4673.795,0.008399001,0.004012059,0.001545429,0.01027956,2.840822e-05
4706.225,0.007620193,0.004019203,0.001610906,0.009226452,2.469364e-05
4738.879,0.006776439,0.003976788,0.001644172,0.008076682,2.102567e-05
4771.761,0.005877651,0.003887694,0.001640991,0.006843237,1.746374e-05
4804.871,0.004934692,0.003756199,0.001597335,0.005540931,1.401277e-05
4838.209,0.003959447,0.003587935,0.001509657,0.004186466,1.074569e-05
4871.78,0.002964621,0.003390169,0.001375465,0.002798157,7.690075e-06
4905.583,0.001963682,0.00317206,0.0011956,0.001395746,4.877726e-06
4939.622,0.0009706429,0.002945182,0.0009807928,0,2.300946e-06
4973.896,0,0.002723996,0.0007717983,0.001367584,0
5008.408,0.0009335864,0.002526376,0.0006801039,0.00268536,2.007759e-06
5043.16,0.001815405,0.002373015,0.0008215652,0.003931934,3.655854e-06
5078.152,0.002631184,0.002285003,0.001114214,0.005086906,5.020713e-06
5113.388,0.003367023,0.002277967,0.001415615,0.006131042,6.084003e-06
5148.868,0.004009664,0.0023561,0.001642563,0.00704673,6.765873e-06
5184.594,0.004546997,0.002510687,0.001764669,0.007818588,7.170745e-06
5220.567,0.004967846,0.002723977,0.001787248,0.008433311,7.284997e-06
5256.791,0.005262301,0.002975564,0.001732531,0.008879974,7.095286e-06
5293.266,0.005421915,0.003246316,0.001624915,0.009150152,6.69715e-06
5329.994,0.005439493,0.003519867,0.001484479,0.009237596,6.019897e-06
5366.977,0.005309573,0.003782546,0.001325457,0.009138553,5.180215e-06
5404.216,0.005028156,0.004022856,0.001157236,0.008851342,4.225895e-06
5441.714,0.004592929,0.004231029,0.0009856167,0.008376379,3.226088e-06
5479.472,0.004003418,0.004398679,0.0008139731,0.007716098,2.24202e-06
5517.492,0.003261685,0.00451854,0.0006440491,0.00687516,1.421218e-06
5555.776,0.002374256,0.004584623,0.000477056,0.005860571,9.280531e-07
5594.326,0.001367239,0.004591912,0.0003134312,0.004684134,1.004246e-06
5633.143,0.0005411732,0.004536897,0.0001540259,0.003368455,1.191106e-06
5672.229,0.00139682,0.004417725,0,0.001986629,1.18962e-06
5711.586,0.002817869,0.004234389,0.0001470355,0.001082237,8.339089e-07
5751.217,0.004401419,0.003989372,0.0002849679,0.002108435,0
5791.123,0.006110345,0.003688301,0.000411094,0.003891344,1.292736e-06
5831.305,0.007928141,0.003340763,0.000522399,0.005876525,3.094236e-06
5871.767,0.009841035,0.002961841,0.0006156582,0.007983652,5.482394e-06
5912.508,0.01183554,0.00257484,0.0006875673,0.01018258,8.413925e-06
5953.533,0.0138977,0.002215179,0.0007349284,0.01245245,1.193086e-05
5994.842,0.01601328,0.001934743,0.0007548357,0.01477509,1.592799e-05
6036.438,0.01816754,0.001795316,0.0007448226,0.01713306,2.043564e-05
6078.323,0.02034573,0.001834688,0.0007029942,0.01950945,2.535268e-05
6120.499,0.02253308,0.00203012,0.0006280939,0.02188776,3.059206e-05
6162.966,0.02471503,0.002318203,0.0005196196,0.02425193,3.611622e-05
6205.729,0.0268776,0.002637924,0.0003778978,0.02658668,4.176801e-05
6248.788,0.02900734,0.002946303,0.0002040292,0.02887747,4.74798e-05
6292.146,0.03109171,0.003215646,0,0.03111084,5.311127e-05
6335.805,0.03311909,0.003428852,0.0002314434,0.03327437,5.85947e-05
6379.767,0.03507901,0.003575987,0.0004867332,0.03535701,6.37566e-05
6424.034,0.03696209,0.00365261,0.0007616522,0.03734887,6.852222e-05
6468.607,0.03876016,0.003658487,0.001051283,0.03924146,7.28044e-05
6513.491,0.0404663,0.00359685,0.001350176,0.04102762,7.646767e-05
6558.686,0.04207468,0.003473987,0.001652469,0.04270142,7.946578e-05
6604.194,0.04358063,0.003298749,0.001951916,0.0442582,8.169794e-05
6650.018,0.0449805,0.00308255,0.002242117,0.04569439,8.311143e-05
6696.16,0.04627153,0.002839478,0.002516638,0.0470074,8.368826e-05
6742.622,0.04745189,0.002586631,0.002769094,0.04819563,8.335653e-05
6789.407,0.04852037,0.002344883,0.002993449,0.04925818,8.213724e-05
6836.516,0.04947643,0.002138893,0.003184119,0.05019484,8.001025e-05
6883.952,0.05032,0.001995197,0.003336236,0.05100593,7.701454e-05
6931.717,0.05105143,0.001935758,0.003445779,0.05169223,7.316654e-05
6979.814,0.05167135,0.001968521,0.003509918,0.05225481,6.8549e-05
7028.244,0.05218067,0.002082828,0.003527128,0.05269505,6.320393e-05
7077.011,0.0525804,0.002255294,0.003497555,0.05301445,5.72425e-05
7126.115,0.05287168,0.00245983,0.00342318,0.05321469,5.073999e-05
7175.561,0.05305565,0.002673811,0.003308262,0.05329742,4.386295e-05
7225.35,0.05313351,0.002879683,0.003159581,0.05326442,3.671932e-05
7275.483,0.0531064,0.00306432,0.002987036,0.05311739,2.951163e-05
7325.965,0.05297545,0.003218082,0.002804065,0.05285807,2.246397e-05
7376.797,0.05274171,0.003333897,0.002628089,0.05248816,1.593156e-05
7427.982,0.05240626,0.003406774,0.002480139,0.0520094,1.060783e-05
7479.522,0.05197009,0.003433393,0.002382824,0.05142349,8.183189e-06
7531.42,0.05143424,0.003411981,0.002355359,0.05073222,9.725494e-06
7583.678,0.05079978,0.003342244,0.002407204,0.04993748,1.29156e-05
7636.298,0.05006786,0.00322539,0.002534264,0.04904126,1.590907e-05
7689.284,0.04923974,0.00306426,0.002721171,0.04804575,1.801504e-05
7742.637,0.04831693,0.002863611,0.002947337,0.04695346,1.886348e-05
7796.36,0.04730111,0.002630417,0.003192005,0.04576711,1.830798e-05
7850.456,0.04619436,0.002374578,0.00343709,0.04448992,1.618315e-05
7904.928,0.04499912,0.0021098,0.003667691,0.04312555,1.242628e-05
7959.777,0.04371833,0.001854912,0.003871966,0.0416782,7.03534e-06
8015.007,0.04235547,0.001634856,0.004040785,0.04015274,0
8070.62,0.04091462,0.001478968,0.004167277,0.03855468,8.550645e-06
8126.619,0.03940058,0.001411433,0.004246764,0.03689032,1.848767e-05
8183.007,0.03781892,0.001435133,0.00427658,0.03516681,2.962133e-05
8239.786,0.03617592,0.001526028,0.004256033,0.03339205,4.164736e-05
8296.959,0.03447875,0.001646703,0.004186641,0.03157487,5.426094e-05
8354.528,0.03273531,0.001762269,0.004072198,0.0297249,6.706871e-05
8412.497,0.03095436,0.001846379,0.003919221,0.02785261,7.964765e-05
8470.868,0.02914538,0.00188137,0.003737346,0.02596922,9.154035e-05
8529.645,0.0273185,0.001857136,0.003539869,0.02408662,0.0001022748
8588.828,0.02548445,0.001770318,0.003344264,0.02221727,0.0001113619
8648.423,0.02365438,0.00162399,0.003172091,0.0203741,0.0001183469
8708.432,0.02183974,0.001427675,0.003047509,0.01857029,0.0001228044
8768.856,0.02005214,0.001197896,0.002993282,0.01681925,0.0001243666
8829.7,0.01830312,0.0009602243,0.003024497,0.01513428,0.0001227102
8890.966,0.01660401,0.0007543589,0.003142993,0.01352857,0.0001176698
8952.657,0.0149657,0.0006370996,0.00333676,0.01201484,0.0001091346
9014.776,0.01339848,0.0006468454,0.003584268,0.01060516,9.717036e-05
9077.326,0.01191178,0.0007451155,0.003860312,0.009310522,8.195935e-05
9140.311,0.01051396,0.0008619875,0.00414001,0.008140244,6.38717e-05
9203.732,0.009212045,0.0009521384,0.004400471,0.007101136,4.362126e-05
9267.594,0.008011385,0.0009934488,0.004621196,0.006196069,2.289254e-05
9331.897,0.006915256,0.0009772475,0.004783725,0.005422303,1.382302e-05
9396.648,0.005924313,0.0009033984,0.00487129,0.00476964,3.157643e-05
9461.849,0.005035985,0.0007783257,0.004868429,0.004219343,5.322081e-05
9527.5,0.004243794,0.0006142903,0.004760704,0.003744678,7.318802e-05
9593.608,0.003536835,0.0004299211,0.004534492,0.003313512,8.945955e-05
9660.175,0.002899545,0.0002550858,0.00417685,0.002892135,0.0001002335
9727.203,0.002312155,0.0001567073,0.003675396,0.002448967,0.0001036108
9794.696,0.001751903,0.0001904788,0.003018239,0.001957014,9.75515e-05
9862.658,0.001194839,0.0002273099,0.002193931,0.001394809,7.986413e-05
9931.092,0.00061779,0.0001781872,0.001191405,0.0007462642,4.818174e-05
10000,0,0,0,0,0


==> graphics/data/sandwich_optFun.csv <==
k,AAA,SOAAA,SONLAAA,SOLAAA,AAA2k
2,29.53602,41.22264,29.16015,29.54809,18.61172
4,18.61172,12.38698,3.0125,18.80516,3.035938
6,8.850019,6.0929,2.029193,9.328932,2.597443
8,3.035938,1.766187,1.369511,3.430392,1.424183
10,2.772655,0.3134986,0.59109,3.028754,0.1030836
12,2.597443,0.2954245,0.1386563,2.825996,0.09026469
14,2.030124,0.08391061,0.09533106,2.293776,0.08957528


==> graphics/data/sandwich_response.csv <==
mu,g,AAA,SOAAA,SONLAAA,SOLAAA,AAA2k
10,0.01067042,0.01086826,0.01064954,0.01064492,0.01092116,0.01067042
10.06939,0.01066977,0.01086846,0.0106497,0.01064508,0.01092104,0.0106701
10.13925,0.01066948,0.01086866,0.01064985,0.01064524,0.01092093,0.01066979
10.20961,0.0106698,0.01086887,0.01065001,0.0106454,0.01092082,0.01066947
10.28045,0.01067012,0.01086908,0.01065018,0.01064556,0.0109207,0.01066916
10.35178,0.01066937,0.01086929,0.01065034,0.01064573,0.01092059,0.01066885
10.42361,0.01066876,0.0108695,0.01065051,0.0106459,0.01092047,0.01066855
10.49593,0.01066847,0.01086972,0.01065068,0.01064607,0.01092036,0.01066825
10.56876,0.01066874,0.01086994,0.01065085,0.01064625,0.01092024,0.01066795
10.64209,0.01066749,0.01087017,0.01065102,0.01064642,0.01092012,0.01066765
10.71593,0.01066702,0.0108704,0.0106512,0.0106466,0.01092001,0.01066736
10.79029,0.01066728,0.01087063,0.01065138,0.01064678,0.01091989,0.01066707
10.86516,0.01066702,0.01087086,0.01065156,0.01064697,0.01091977,0.01066679
10.94055,0.01066697,0.0108711,0.01065175,0.01064716,0.01091965,0.01066651
11.01646,0.01066656,0.01087134,0.01065194,0.01064735,0.01091953,0.01066623
11.0929,0.01066536,0.01087159,0.01065213,0.01064754,0.01091942,0.01066595
11.16987,0.01066674,0.01087184,0.01065232,0.01064774,0.0109193,0.01066568
11.24737,0.01066587,0.01087209,0.01065252,0.01064794,0.01091918,0.01066541
11.32541,0.01066592,0.01087234,0.01065272,0.01064814,0.01091906,0.01066515
11.404,0.01066479,0.0108726,0.01065292,0.01064835,0.01091894,0.01066489
11.48312,0.01066523,0.01087287,0.01065313,0.01064855,0.01091882,0.01066463
11.5628,0.01066376,0.01087313,0.01065333,0.01064877,0.0109187,0.01066438
11.64303,0.01066455,0.0108734,0.01065355,0.01064898,0.01091858,0.01066413
11.72382,0.01066386,0.01087368,0.01065376,0.0106492,0.01091846,0.01066388
11.80517,0.01066399,0.01087396,0.01065398,0.01064942,0.01091834,0.01066364
11.88708,0.01066312,0.01087424,0.0106542,0.01064964,0.01091822,0.01066341
11.96956,0.01066391,0.01087453,0.01065443,0.01064987,0.0109181,0.01066318
12.05261,0.01066289,0.01087482,0.01065466,0.0106501,0.01091798,0.01066295
12.13624,0.01066247,0.01087512,0.01065489,0.01065034,0.01091786,0.01066273
12.22045,0.0106629,0.01087542,0.01065513,0.01065058,0.01091774,0.01066251
12.30524,0.01066187,0.01087572,0.01065537,0.01065082,0.01091762,0.01066229
12.39062,0.01066283,0.01087603,0.01065561,0.01065106,0.0109175,0.01066208
12.4766,0.01066222,0.01087634,0.01065586,0.01065131,0.01091738,0.01066188
12.56317,0.01066178,0.01087666,0.01065611,0.01065157,0.01091726,0.01066168
12.65034,0.01066215,0.01087698,0.01065636,0.01065182,0.01091714,0.01066148
12.73811,0.01066121,0.01087731,0.01065662,0.01065209,0.01091702,0.0106613
12.8265,0.01066172,0.01087764,0.01065689,0.01065235,0.01091691,0.01066111
12.9155,0.01066082,0.01087798,0.01065715,0.01065262,0.01091679,0.01066093
13.00511,0.01066064,0.01087832,0.01065742,0.01065289,0.01091668,0.01066076
13.09535,0.01066049,0.01087867,0.0106577,0.01065317,0.01091656,0.01066059
13.18621,0.01066048,0.01087902,0.01065798,0.01065345,0.01091645,0.01066042
13.27771,0.01066072,0.01087938,0.01065826,0.01065374,0.01091633,0.01066027
13.36984,0.01066005,0.01087974,0.01065855,0.01065403,0.01091622,0.01066011
13.46261,0.01065936,0.0108801,0.01065884,0.01065432,0.01091611,0.01065997
13.55602,0.0106603,0.01088048,0.01065914,0.01065462,0.010916,0.01065982
13.65008,0.01065948,0.01088086,0.01065945,0.01065493,0.01091589,0.01065969
13.74479,0.01065926,0.01088124,0.01065975,0.01065524,0.01091578,0.01065956
13.84016,0.01066,0.01088163,0.01066006,0.01065555,0.01091568,0.01065944
13.93619,0.01065909,0.01088203,0.01066038,0.01065587,0.01091557,0.01065932
14.03289,0.01065905,0.01088243,0.0106607,0.01065619,0.01091547,0.01065921
14.13026,0.0106595,0.01088283,0.01066103,0.01065652,0.01091537,0.0106591
14.2283,0.01065903,0.01088325,0.01066136,0.01065685,0.01091527,0.010659
14.32703,0.01065868,0.01088367,0.0106617,0.01065719,0.01091517,0.01065891
14.42644,0.01065853,0.01088409,0.01066204,0.01065753,0.01091507,0.01065883
14.52654,0.01065855,0.01088452,0.01066239,0.01065788,0.01091498,0.01065875
14.62733,0.01065827,0.01088496,0.01066274,0.01065824,0.01091488,0.01065867
14.72883,0.01065838,0.01088541,0.0106631,0.0106586,0.01091479,0.01065861
14.83103,0.01065893,0.01088586,0.01066347,0.01065896,0.0109147,0.01065855
14.93393,0.01065864,0.01088632,0.01066384,0.01065934,0.01091462,0.0106585
15.03755,0.01065785,0.01088678,0.01066422,0.01065971,0.01091454,0.01065846
15.14189,0.01065802,0.01088725,0.0106646,0.0106601,0.01091445,0.01065842
15.24696,0.01065817,0.01088773,0.01066499,0.01066049,0.01091438,0.01065839
15.35275,0.01065756,0.01088822,0.01066538,0.01066088,0.0109143,0.01065837
15.45928,0.01065833,0.01088871,0.01066579,0.01066128,0.01091423,0.01065836
15.56654,0.0106581,0.01088921,0.01066619,0.01066169,0.01091416,0.01065835
15.67455,0.01065791,0.01088972,0.01066661,0.0106621,0.01091409,0.01065835
15.78331,0.01065738,0.01089024,0.01066703,0.01066253,0.01091403,0.01065836
15.89283,0.01065854,0.01089076,0.01066746,0.01066295,0.01091397,0.01065838
16.0031,0.01065764,0.01089129,0.01066789,0.01066339,0.01091392,0.01065841
16.11414,0.01065758,0.01089183,0.01066834,0.01066383,0.01091386,0.01065845
16.22595,0.0106579,0.01089238,0.01066879,0.01066428,0.01091382,0.01065849
16.33854,0.01065787,0.01089294,0.01066924,0.01066473,0.01091377,0.01065854
16.45191,0.01065704,0.0108935,0.01066971,0.0106652,0.01091373,0.01065861
16.56606,0.01065774,0.01089407,0.01067018,0.01066567,0.0109137,0.01065868
16.68101,0.01065727,0.01089466,0.01067066,0.01066614,0.01091366,0.01065876
16.79675,0.01065863,0.01089525,0.01067115,0.01066663,0.01091364,0.01065885
16.9133,0.01065855,0.01089584,0.01067164,0.01066712,0.01091362,0.01065894
17.03065,0.01065822,0.01089645,0.01067215,0.01066762,0.0109136,0.01065905
17.14882,0.01065882,0.01089707,0.01067266,0.01066813,0.01091359,0.01065917
17.26781,0.01065858,0.0108977,0.01067318,0.01066865,0.01091358,0.0106593
17.38762,0.01065936,0.01089833,0.01067371,0.01066918,0.01091358,0.01065944
17.50827,0.01065974,0.01089898,0.01067424,0.01066971,0.01091359,0.01065959
17.62975,0.01065924,0.01089964,0.01067479,0.01067025,0.0109136,0.01065975
17.75208,0.01065855,0.0109003,0.01067535,0.0106708,0.01091362,0.01065992
17.87526,0.01065968,0.01090098,0.01067591,0.01067137,0.01091364,0.0106601
17.99928,0.01065998,0.01090166,0.01067649,0.01067194,0.01091367,0.01066029
18.12418,0.01065911,0.01090236,0.01067707,0.01067251,0.01091371,0.0106605
18.24993,0.01065938,0.01090307,0.01067766,0.0106731,0.01091376,0.01066071
18.37656,0.01066016,0.01090379,0.01067827,0.0106737,0.01091381,0.01066094
18.50407,0.01065999,0.01090452,0.01067888,0.01067431,0.01091387,0.01066118
18.63246,0.0106608,0.01090526,0.01067951,0.01067493,0.01091393,0.01066143
18.76175,0.01066147,0.01090601,0.01068014,0.01067556,0.01091401,0.01066169
18.89193,0.01066088,0.01090677,0.01068079,0.01067619,0.01091409,0.01066197
19.02301,0.01066133,0.01090755,0.01068144,0.01067684,0.01091418,0.01066225
19.15501,0.01066134,0.01090834,0.01068211,0.0106775,0.01091428,0.01066255
19.28791,0.01066186,0.01090914,0.01068279,0.01067817,0.01091439,0.01066287
19.42175,0.0106628,0.01090995,0.01068348,0.01067885,0.01091451,0.0106632
19.55651,0.01066285,0.01091077,0.01068418,0.01067955,0.01091464,0.01066354
19.6922,0.01066274,0.01091161,0.01068489,0.01068025,0.01091478,0.01066389
19.82884,0.01066301,0.01091246,0.01068562,0.01068097,0.01091493,0.01066426
19.96642,0.0106635,0.01091332,0.01068636,0.0106817,0.01091508,0.01066465
20.10496,0.01066349,0.0109142,0.01068711,0.01068244,0.01091525,0.01066505
20.24446,0.01066429,0.01091509,0.01068787,0.01068319,0.01091543,0.01066546
20.38493,0.01066475,0.010916,0.01068865,0.01068396,0.01091562,0.01066589
20.52638,0.01066565,0.01091692,0.01068944,0.01068473,0.01091583,0.01066633
20.6688,0.01066608,0.01091785,0.01069024,0.01068553,0.01091604,0.01066679
20.81222,0.01066587,0.0109188,0.01069106,0.01068633,0.01091627,0.01066727
20.95662,0.01066722,0.01091976,0.01069189,0.01068715,0.01091651,0.01066776
21.10203,0.01066728,0.01092074,0.01069274,0.01068798,0.01091676,0.01066827
21.24845,0.01066791,0.01092173,0.0106936,0.01068883,0.01091703,0.0106688
21.39589,0.01066824,0.01092274,0.01069447,0.01068969,0.01091731,0.01066934
21.54435,0.01066887,0.01092377,0.01069536,0.01069056,0.0109176,0.0106699
21.69383,0.01066972,0.01092481,0.01069627,0.01069145,0.01091791,0.01067048
21.84436,0.01066986,0.01092586,0.01069719,0.01069236,0.01091823,0.01067108
21.99593,0.01067021,0.01092694,0.01069813,0.01069328,0.01091857,0.01067169
22.14855,0.0106714,0.01092803,0.01069909,0.01069422,0.01091892,0.01067233
22.30223,0.010672,0.01092914,0.01070006,0.01069517,0.01091929,0.01067298
22.45698,0.01067269,0.01093027,0.01070105,0.01069614,0.01091968,0.01067366
22.6128,0.01067354,0.01093141,0.01070205,0.01069713,0.01092008,0.01067435
22.7697,0.01067427,0.01093257,0.01070308,0.01069813,0.0109205,0.01067507
22.92769,0.01067554,0.01093375,0.01070412,0.01069915,0.01092094,0.0106758
23.08678,0.01067624,0.01093495,0.01070518,0.01070019,0.01092139,0.01067656
23.24697,0.01067688,0.01093617,0.01070626,0.01070124,0.01092187,0.01067734
23.40827,0.01067719,0.01093741,0.01070735,0.01070232,0.01092236,0.01067814
23.57069,0.01067915,0.01093867,0.01070847,0.01070341,0.01092287,0.01067896
23.73424,0.01067941,0.01093995,0.01070961,0.01070452,0.01092341,0.01067981
23.89893,0.01068041,0.01094125,0.01071077,0.01070565,0.01092396,0.01068068
24.06475,0.01068157,0.01094257,0.01071195,0.01070681,0.01092453,0.01068157
24.23173,0.01068164,0.01094392,0.01071315,0.01070798,0.01092513,0.01068249
24.39986,0.01068334,0.01094528,0.01071437,0.01070917,0.01092574,0.01068343
24.56916,0.01068377,0.01094667,0.01071561,0.01071038,0.01092639,0.0106844
24.73964,0.01068513,0.01094808,0.01071688,0.01071162,0.01092705,0.0106854
24.9113,0.0106867,0.01094951,0.01071816,0.01071288,0.01092773,0.01068642
25.08415,0.01068678,0.01095097,0.01071948,0.01071415,0.01092845,0.01068746
25.2582,0.01068923,0.01095245,0.01072081,0.01071546,0.01092918,0.01068854
25.43346,0.01068997,0.01095395,0.01072217,0.01071678,0.01092994,0.01068964
25.60993,0.01069027,0.01095548,0.01072356,0.01071813,0.01093073,0.01069077
25.78763,0.01069134,0.01095703,0.01072496,0.0107195,0.01093154,0.01069193
25.96656,0.01069246,0.01095861,0.0107264,0.0107209,0.01093238,0.01069312
26.14673,0.01069462,0.01096022,0.01072786,0.01072232,0.01093325,0.01069434
26.32816,0.01069578,0.01096185,0.01072935,0.01072377,0.01093415,0.01069559
26.51084,0.01069708,0.01096351,0.01073086,0.01072525,0.01093507,0.01069687
26.69478,0.01069865,0.0109652,0.01073241,0.01072675,0.01093603,0.01069818
26.88001,0.01069977,0.01096691,0.01073398,0.01072827,0.01093701,0.01069953
27.06652,0.01070174,0.01096866,0.01073558,0.01072983,0.01093803,0.0107009
27.25433,0.010703,0.01097043,0.01073721,0.01073141,0.01093908,0.01070232
27.44343,0.01070421,0.01097223,0.01073887,0.01073303,0.01094016,0.01070376
27.63385,0.0107051,0.01097407,0.01074056,0.01073467,0.01094127,0.01070525
27.82559,0.0107075,0.01097593,0.01074228,0.01073634,0.01094242,0.01070676
28.01867,0.01070915,0.01097782,0.01074404,0.01073804,0.0109436,0.01070832
28.21308,0.01071088,0.01097975,0.01074582,0.01073978,0.01094482,0.01070991
28.40884,0.01071213,0.01098171,0.01074765,0.01074154,0.01094608,0.01071154
28.60596,0.01071435,0.01098371,0.0107495,0.01074334,0.01094737,0.01071321
28.80444,0.01071603,0.01098573,0.01075139,0.01074518,0.0109487,0.01071492
29.0043,0.01071784,0.01098779,0.01075331,0.01074704,0.01095006,0.01071667
29.20555,0.01071921,0.01098989,0.01075527,0.01074894,0.01095147,0.01071846
29.4082,0.01072165,0.01099202,0.01075727,0.01075088,0.01095292,0.01072029
29.61226,0.01072371,0.01099419,0.01075931,0.01075285,0.01095441,0.01072216
29.81772,0.01072533,0.0109964,0.01076138,0.01075486,0.01095594,0.01072408
30.02462,0.01072768,0.01099864,0.01076349,0.0107569,0.01095751,0.01072604
30.23295,0.01072979,0.01100093,0.01076564,0.01075899,0.01095913,0.01072805
30.44272,0.01073233,0.01100325,0.01076784,0.01076111,0.01096079,0.01073011
30.65395,0.01073444,0.01100561,0.01077007,0.01076328,0.0109625,0.01073221
30.86665,0.01073556,0.01100802,0.01077235,0.01076548,0.01096425,0.01073436
31.08082,0.01073792,0.01101046,0.01077467,0.01076773,0.01096605,0.01073656
31.29648,0.01074038,0.01101295,0.01077704,0.01077002,0.0109679,0.0107388
31.51364,0.01074291,0.01101548,0.01077945,0.01077235,0.0109698,0.01074111
31.7323,0.01074575,0.01101806,0.01078191,0.01077473,0.01097175,0.01074346
31.95247,0.01074831,0.01102068,0.01078441,0.01077715,0.01097376,0.01074586
32.17418,0.0107512,0.01102335,0.01078696,0.01077961,0.01097581,0.01074832
32.39743,0.01075343,0.01102606,0.01078956,0.01078213,0.01097792,0.01075084
32.62222,0.01075609,0.01102882,0.01079222,0.01078469,0.01098009,0.01075341
32.84857,0.01075832,0.01103164,0.01079492,0.01078731,0.01098231,0.01075604
33.0765,0.01076191,0.0110345,0.01079767,0.01078997,0.01098459,0.01075873
33.306,0.010764,0.01103741,0.01080048,0.01079268,0.01098693,0.01076148
33.5371,0.01076682,0.01104037,0.01080335,0.01079545,0.01098932,0.01076428
33.7698,0.01077076,0.01104339,0.01080627,0.01079827,0.01099178,0.01076716
34.00412,0.010774,0.01104646,0.01080924,0.01080115,0.0109943,0.01077009
34.24006,0.01077568,0.01104959,0.01081228,0.01080408,0.01099689,0.01077309
34.47764,0.01077968,0.01105277,0.01081537,0.01080707,0.01099954,0.01077616
34.71687,0.01078322,0.01105602,0.01081853,0.01081012,0.01100225,0.01077929
34.95776,0.01078628,0.01105931,0.01082174,0.01081322,0.01100503,0.01078249
35.20031,0.01078884,0.01106267,0.01082502,0.01081639,0.01100789,0.01078577
35.44456,0.01079317,0.01106609,0.01082837,0.01081962,0.01101081,0.01078911
35.69049,0.0107963,0.01106958,0.01083178,0.01082292,0.0110138,0.01079253
35.93814,0.01079941,0.01107312,0.01083526,0.01082628,0.01101687,0.01079602
36.1875,0.01080367,0.01107674,0.0108388,0.0108297,0.01102001,0.01079959
36.43859,0.010807,0.01108041,0.01084242,0.0108332,0.01102323,0.01080323
36.69143,0.01081148,0.01108416,0.01084611,0.01083676,0.01102653,0.01080696
36.94601,0.01081538,0.01108798,0.01084987,0.01084039,0.01102991,0.01081076
37.20237,0.01081915,0.01109186,0.01085371,0.0108441,0.01103336,0.01081465
37.4605,0.01082365,0.01109582,0.01085763,0.01084788,0.0110369,0.01081863
37.72042,0.01082807,0.01109986,0.01086162,0.01085174,0.01104053,0.01082269
37.98215,0.01083098,0.01110396,0.01086569,0.01085568,0.01104424,0.01082683
38.2457,0.01083609,0.01110815,0.01086985,0.01085969,0.01104804,0.01083107
38.51107,0.01083995,0.01111241,0.01087409,0.01086379,0.01105193,0.0108354
38.77829,0.0108444,0.01111676,0.01087841,0.01086796,0.01105591,0.01083982
39.04735,0.01084983,0.01112118,0.01088282,0.01087223,0.01105999,0.01084433
39.31829,0.01085342,0.01112569,0.01088732,0.01087658,0.01106416,0.01084895
39.5911,0.0108586,0.01113029,0.01089192,0.01088102,0.01106843,0.01085366
39.86581,0.01086335,0.01113497,0.0108966,0.01088555,0.01107279,0.01085847
40.14243,0.01086805,0.01113974,0.01090138,0.01089017,0.01107726,0.01086339
40.42096,0.01087393,0.01114461,0.01090626,0.01089488,0.01108184,0.01086841
40.70142,0.01087958,0.01114957,0.01091124,0.0108997,0.01108652,0.01087354
40.98384,0.01088385,0.01115462,0.01091632,0.01090461,0.0110913,0.01087878
41.26821,0.01088976,0.01115977,0.0109215,0.01090963,0.0110962,0.01088413
41.55455,0.01089513,0.01116502,0.0109268,0.01091474,0.01110121,0.0108896
41.84288,0.01090099,0.01117038,0.0109322,0.01091997,0.01110634,0.01089518
42.13322,0.01090767,0.01117584,0.01093771,0.0109253,0.01111158,0.01090089
42.42556,0.0109125,0.0111814,0.01094333,0.01093075,0.01111695,0.01090671
42.71994,0.01091921,0.01118708,0.01094907,0.01093631,0.01112243,0.01091266
43.01636,0.0109243,0.01119286,0.01095494,0.01094198,0.01112804,0.01091874
43.31483,0.01093114,0.01119876,0.01096092,0.01094778,0.01113378,0.01092495
43.61538,0.01093693,0.01120478,0.01096703,0.0109537,0.01113965,0.01093129
43.91801,0.01094441,0.01121092,0.01097326,0.01095974,0.01114566,0.01093776
44.22274,0.01095047,0.01121718,0.01097963,0.01096591,0.0111518,0.01094438
44.52959,0.01095685,0.01122356,0.01098613,0.01097221,0.01115808,0.01095113
44.83856,0.01096418,0.01123008,0.01099276,0.01097864,0.0111645,0.01095803
45.14968,0.0109714,0.01123672,0.01099954,0.01098521,0.01117106,0.01096508
45.46296,0.01097935,0.0112435,0.01100646,0.01099193,0.01117778,0.01097228
45.7784,0.01098658,0.01125042,0.01101352,0.01099878,0.01118465,0.01097963
46.09605,0.01099417,0.01125748,0.01102074,0.01100579,0.01119167,0.01098714
46.41589,0.01100083,0.01126468,0.01102811,0.01101294,0.01119885,0.01099482
46.73795,0.01100973,0.01127203,0.01103563,0.01102025,0.01120619,0.01100265
47.06225,0.0110172,0.01127953,0.01104332,0.01102772,0.0112137,0.01101066
47.3888,0.01102589,0.01128719,0.01105117,0.01103534,0.01122138,0.01101884
47.71761,0.0110341,0.011295,0.01105919,0.01104314,0.01122923,0.01102719
48.04871,0.01104226,0.01130298,0.01106738,0.01105111,0.01123726,0.01103573
48.3821,0.01105078,0.01131112,0.01107575,0.01105925,0.01124547,0.01104444
48.7178,0.01106111,0.01131943,0.01108429,0.01106756,0.01125387,0.01105335
49.05584,0.01106916,0.01132792,0.01109303,0.01107606,0.01126245,0.01106245
49.39622,0.01107863,0.01133659,0.01110195,0.01108475,0.01127123,0.01107175
49.73896,0.01108737,0.01134544,0.01111107,0.01109363,0.01128021,0.01108125
50.08408,0.01109781,0.01135448,0.01112039,0.01110271,0.01128939,0.01109095
50.43159,0.0111077,0.01136371,0.01112991,0.01111199,0.01129878,0.01110087
50.78152,0.01111822,0.01137314,0.01113964,0.01112148,0.01130838,0.011111
51.13388,0.01112801,0.01138277,0.01114958,0.01113118,0.0113182,0.01112135
51.48867,0.0111393,0.01139261,0.01115974,0.01114109,0.01132824,0.01113193
51.84594,0.01114886,0.01140267,0.01117013,0.01115123,0.01133851,0.01114274
52.20568,0.01116058,0.01141294,0.01118075,0.0111616,0.01134901,0.01115379
52.56791,0.01117164,0.01142344,0.01119161,0.01117221,0.01135975,0.01116509
52.93266,0.01118367,0.01143416,0.0112027,0.01118305,0.01137074,0.01117663
53.29994,0.01119409,0.01144513,0.01121405,0.01119415,0.01138198,0.01118842
53.66977,0.0112076,0.01145633,0.01122565,0.01120549,0.01139348,0.01120048
54.04216,0.01121927,0.01146779,0.01123752,0.0112171,0.01140524,0.01121281
54.41714,0.01123267,0.0114795,0.01124965,0.01122897,0.01141727,0.01122541
54.79472,0.01124493,0.01149147,0.01126205,0.01124112,0.01142958,0.01123829
55.17492,0.0112578,0.01150371,0.01127474,0.01125355,0.01144217,0.01125146
55.55776,0.01127133,0.01151623,0.01128772,0.01126627,0.01145505,0.01126492
55.94326,0.01128593,0.01152903,0.011301,0.01127928,0.01146824,0.01127869
56.33143,0.011299,0.01154213,0.01131458,0.0112926,0.01148173,0.01129277
56.72229,0.01131407,0.01155552,0.01132847,0.01130624,0.01149553,0.01130717
57.11586,0.01132893,0.01156923,0.01134269,0.01132019,0.01150966,0.0113219
57.51217,0.01134327,0.01158325,0.01135724,0.01133448,0.01152411,0.01133696
57.91123,0.01135939,0.01159759,0.01137213,0.0113491,0.01153891,0.01135237
58.31305,0.0113751,0.01161227,0.01138736,0.01136408,0.01155406,0.01136813
58.71766,0.01139027,0.0116273,0.01140296,0.01137941,0.01156957,0.01138425
59.12508,0.01140725,0.01164267,0.01141892,0.01139511,0.01158544,0.01140075
59.53533,0.01142404,0.01165842,0.01143526,0.01141119,0.01160169,0.01141763
59.94843,0.01144123,0.01167454,0.011452,0.01142766,0.01161833,0.0114349
60.36438,0.01145882,0.01169104,0.01146913,0.01144454,0.01163538,0.01145258
60.78323,0.01147696,0.01170794,0.01148667,0.01146182,0.01165283,0.01147067
61.20498,0.01149506,0.01172525,0.01150464,0.01147953,0.0116707,0.0114892
61.62966,0.01151383,0.01174298,0.01152304,0.01149768,0.01168901,0.01150816
62.05729,0.01153436,0.01176115,0.01154189,0.01151627,0.01170777,0.01152757
62.48788,0.01155414,0.01177976,0.01156121,0.01153533,0.01172698,0.01154745
62.92146,0.01157236,0.01179883,0.011581,0.01155487,0.01174667,0.0115678
63.35805,0.01159344,0.01181838,0.01160127,0.0115749,0.01176685,0.01158865
63.79767,0.01161606,0.01183841,0.01162206,0.01159544,0.01178753,0.01161001
64.24033,0.01163695,0.01185895,0.01164336,0.01161649,0.01180872,0.01163189
64.68607,0.01165851,0.01188001,0.01166519,0.01163809,0.01183045,0.0116543
65.13491,0.01168248,0.0119016,0.01168758,0.01166023,0.01185273,0.01167727
65.58685,0.01170499,0.01192375,0.01171054,0.01168295,0.01187557,0.01170081
66.04194,0.01172809,0.01194647,0.01173408,0.01170626,0.01189899,0.01172494
66.50018,0.01175461,0.01196978,0.01175823,0.01173018,0.01192302,0.01174967
66.9616,0.01177883,0.01199369,0.011783,0.01175473,0.01194766,0.01177503
67.42622,0.01180541,0.01201824,0.01180842,0.01177992,0.01197295,0.01180103
67.89407,0.01183166,0.01204343,0.0118345,0.01180578,0.0119989,0.0118277
68.36516,0.01185878,0.0120693,0.01186126,0.01183233,0.01202553,0.01185506
68.83952,0.01188738,0.01209586,0.01188874,0.0118596,0.01205286,0.01188313
69.31717,0.01191559,0.01212313,0.01191695,0.0118876,0.01208092,0.01191193
69.79814,0.01194557,0.01215115,0.01194591,0.01191636,0.01210974,0.01194149
70.28244,0.01197519,0.01217994,0.01197566,0.01194591,0.01213933,0.01197183
70.7701,0.01200599,0.01220952,0.01200622,0.01197628,0.01216973,0.01200298
71.26115,0.01203843,0.01223992,0.01203761,0.01200749,0.01220096,0.01203497
71.75561,0.01207122,0.01227117,0.01206988,0.01203958,0.01223305,0.01206782
72.25349,0.01210332,0.01230331,0.01210304,0.01207256,0.01226604,0.01210157
72.75484,0.01213822,0.01233636,0.01213713,0.01210649,0.01229994,0.01213625
73.25965,0.01217404,0.01237036,0.01217218,0.01214138,0.01233481,0.0121719
73.76797,0.01221126,0.01240534,0.01220823,0.01217728,0.01237067,0.01220854
74.27982,0.01224864,0.01244134,0.01224531,0.01221421,0.01240756,0.01224621
74.79523,0.01228641,0.0124784,0.01228347,0.01225223,0.01244551,0.01228495
75.3142,0.01232677,0.01251656,0.01232275,0.01229138,0.01248458,0.01232481
75.83678,0.01236752,0.01255586,0.01236318,0.01233168,0.01252479,0.01236582
76.36298,0.01240874,0.01259635,0.01240481,0.0123732,0.0125662,0.01240803
76.89284,0.01245234,0.01263807,0.01244769,0.01241597,0.01260885,0.01245149
77.42637,0.01249817,0.01268108,0.01249186,0.01246005,0.0126528,0.01249624
77.9636,0.0125433,0.01272542,0.01253739,0.01250549,0.01269808,0.01254234
78.50456,0.01259025,0.01277115,0.01258432,0.01255234,0.01274477,0.01258984
79.04928,0.01264001,0.01281833,0.01263271,0.01260066,0.01279291,0.0126388
79.59777,0.01268992,0.01286702,0.01268263,0.01265051,0.01284257,0.01268928
80.15007,0.01274091,0.01291728,0.01273413,0.01270196,0.01289381,0.01274135
80.7062,0.01279631,0.01296919,0.01278728,0.01275508,0.0129467,0.01279506
81.26619,0.01284864,0.0130228,0.01284217,0.01280994,0.0130013,0.0128505
81.83007,0.01290599,0.01307821,0.01289885,0.0128666,0.01305771,0.01290773
82.39786,0.01296631,0.01313549,0.01295742,0.01292517,0.01311599,0.01296685
82.96958,0.01302752,0.01319472,0.01301796,0.01298571,0.01317623,0.01302793
83.54528,0.01309142,0.013256,0.01308055,0.01304832,0.01323853,0.01309106
84.12497,0.01315537,0.01331942,0.0131453,0.0131131,0.01330298,0.01315634
84.70868,0.01322185,0.01338509,0.0132123,0.01318014,0.01336967,0.01322387
85.29645,0.0132935,0.01345311,0.01328167,0.01324957,0.01343873,0.01329376
85.88828,0.01336273,0.01352359,0.01335352,0.01332148,0.01351026,0.01336613
86.48423,0.01343986,0.01359667,0.01342797,0.01339601,0.01358439,0.01344109
87.08431,0.01351615,0.01367247,0.01350515,0.01347329,0.01366124,0.01351879
87.68856,0.01359672,0.01375113,0.0135852,0.01355346,0.01374097,0.01359934
88.297,0.01368022,0.0138328,0.01366828,0.01363666,0.01382371,0.01368292
88.90966,0.01376915,0.01391765,0.01375453,0.01372306,0.01390964,0.01376967
89.52657,0.01385728,0.01400584,0.01384415,0.01381284,0.01399891,0.01385977
90.14777,0.0139501,0.01409756,0.01393729,0.01390616,0.01409172,0.0139534
90.77326,0.01404739,0.01419301,0.01403418,0.01400323,0.01418826,0.01405076
91.40311,0.01414967,0.01429239,0.01413501,0.01410428,0.01428875,0.01415206
92.03732,0.01425238,0.01439594,0.01424001,0.01420951,0.01439342,0.01425752
92.67593,0.01436331,0.0145039,0.01434944,0.01431918,0.0145025,0.01436741
93.31898,0.01447636,0.01461655,0.01446355,0.01443356,0.01461627,0.01448197
93.96648,0.01459568,0.01473416,0.01458263,0.01455293,0.01473502,0.0146015
94.61848,0.01472098,0.01485705,0.01470701,0.01467761,0.01485906,0.01472631
95.275,0.01485084,0.01498556,0.014837,0.01480794,0.01498873,0.01485673
95.93608,0.01498629,0.01512005,0.01497299,0.01494428,0.01512439,0.01499314
96.60175,0.01512729,0.01526093,0.01511537,0.01508703,0.01526645,0.01513594
97.27203,0.01527887,0.01540862,0.01526457,0.01523663,0.01541534,0.01528554
97.94697,0.01543539,0.01556362,0.01542107,0.01539355,0.01557153,0.01544245
98.62659,0.01560153,0.01572643,0.01558539,0.01555833,0.01573556,0.01560716
99.31092,0.01577277,0.01589762,0.0157581,0.01573152,0.01590799,0.01578026
100,0.015954,0.01607783,0.01593983,0.01591376,0.01608946,0.01596236
100.6939,0.01614688,0.01626775,0.01613127,0.01610574,0.01628064,0.01615417
101.3925,0.01635006,0.01646813,0.01633318,0.01630822,0.01648232,0.01635643
102.0961,0.01656278,0.01667983,0.0165464,0.01652205,0.01669533,0.01657
102.8045,0.01678768,0.01690377,0.01677188,0.01674816,0.01692061,0.01679581
103.5178,0.01702685,0.017141,0.01701064,0.01698761,0.0171592,0.01703489
104.2361,0.01727792,0.01739268,0.01726385,0.01724155,0.01741227,0.01728841
104.9593,0.01754461,0.0176601,0.01753281,0.01751128,0.01768112,0.01755767
105.6876,0.01783472,0.01794472,0.01781897,0.01779826,0.01796721,0.01784411
106.4209,0.01813976,0.01824818,0.01812397,0.01810414,0.01827217,0.01814938
107.1593,0.01846649,0.01857234,0.01844967,0.01843076,0.01859788,0.01847533
107.9029,0.01881894,0.01891927,0.01879816,0.01878025,0.01894642,0.01882404
108.6516,0.01918983,0.01929139,0.01917183,0.01915498,0.01932019,0.01919791
109.4055,0.01958865,0.0196914,0.0195734,0.01955769,0.01972193,0.01959965
110.1646,0.02002662,0.02012243,0.020006,0.01999152,0.02015476,0.0200324
110.929,0.02049348,0.02058808,0.02047324,0.02046008,0.02062229,0.02049974
111.6987,0.02099999,0.02109252,0.02097929,0.02096754,0.0211287,0.02100583
112.4737,0.0215414,0.02164059,0.02152898,0.02151879,0.02167885,0.02155553
113.2541,0.02215093,0.02223796,0.022128,0.02211948,0.02227841,0.02215448
114.04,0.02280902,0.02289128,0.02278301,0.02277633,0.02293406,0.02280934
114.8312,0.02352106,0.02360841,0.02350189,0.02349722,0.02365369,0.02352797
115.628,0.02431655,0.02439873,0.02429401,0.02429156,0.02444666,0.02431972
116.4303,0.0251856,0.02527341,0.02517058,0.02517059,0.02532421,0.02519578
117.2382,0.02616538,0.02624593,0.02614512,0.02614787,0.02629984,0.02616959
118.0517,0.02726043,0.02733264,0.027234,0.02723981,0.0273899,0.0272575
118.8708,0.02847221,0.02855341,0.02845715,0.02846641,0.02861433,0.02847936
119.6956,0.02986198,0.02993265,0.02983904,0.0298522,0.02999757,0.02985956
120.5261,0.03143877,0.03150036,0.0314098,0.0314274,0.03156964,0.03142809
121.3624,0.03321802,0.03329357,0.03320656,0.03322923,0.03336761,0.03322195
122.2045,0.03529166,0.03535783,0.03527509,0.03530355,0.035437,0.03528666
123.0524,0.0376896,0.03774865,0.03767115,0.03770619,0.03783326,0.03767775
123.9062,0.04047932,0.04053196,0.04046101,0.04050346,0.04062211,0.0404612
124.766,0.04373115,0.04378167,0.04371905,0.04376958,0.04387699,0.04371108
125.6317,0.04751261,0.0475695,0.0475175,0.04757624,0.04766869,0.04749955
126.5034,0.05192343,0.05193678,0.05189806,0.05196381,0.05203666,0.05186885
127.3811,0.05685902,0.05682819,0.05680514,0.05687382,0.05692241,0.05676553
128.265,0.06196031,0.06196043,0.06195326,0.06201567,0.0620379,0.06190935
129.155,0.06663752,0.06662956,0.06663286,0.06667321,0.06667493,0.06659973
130.0511,0.06961793,0.06961793,0.06961793,0.06961793,0.06961793,0.06961793
130.9535,0.06959244,0.06960006,0.06957943,0.06953152,0.06955604,0.06962586
131.8621,0.06608844,0.06612228,0.06607338,0.06599119,0.06605454,0.06614882
132.7771,0.0600391,0.06010168,0.06003226,0.05994108,0.06003502,0.06009292
133.6984,0.05300086,0.05307232,0.0529964,0.05291547,0.0530209,0.0530021
134.6261,0.04610611,0.04621403,0.04614223,0.04607924,0.04618045,0.0460819
135.5602,0.03998267,0.04009092,0.04002838,0.0399834,0.04007223,0.03992533
136.5008,0.03475992,0.03484548,0.03479353,0.0347637,0.03483751,0.03468505
137.4479,0.03037553,0.03042438,0.03038247,0.03036445,0.03042356,0.0302929
138.4016,0.02666556,0.02671045,0.02667734,0.02666821,0.02671413,0.02661253
139.3619,0.02355139,0.02358078,0.0235551,0.02355255,0.02358712,0.02351142
140.3289,0.02089415,0.02092715,0.02090761,0.0209099,0.02093491,0.02087938
141.3026,0.0186557,0.01866045,0.01864592,0.01865175,0.01866881,0.01862826
142.2831,0.0166982,0.01670929,0.01669883,0.01670723,0.01671772,0.01668817
143.2703,0.01500875,0.01501707,0.0150099,0.01502015,0.01502521,0.01500379
144.2644,0.01353947,0.01353896,0.01353444,0.01354598,0.0135466,0.01353124
145.2654,0.01224578,0.01223935,0.01223694,0.01224935,0.01224635,0.01223556
146.2733,0.01109136,0.01108976,0.01108902,0.01110198,0.01109605,0.01108873
147.2883,0.01007042,0.01006731,0.01006786,0.01008112,0.01007284,0.01006819
148.3103,0.009154257,0.00915344,0.009154976,0.009168349,0.009158207,0.009155603
149.3393,0.008335684,0.008333043,0.008335305,0.008348633,0.008337053,0.008336016
150.3755,0.007595718,0.00759371,0.007596478,0.007609637,0.00759698,0.007597132
151.4189,0.006929978,0.006925205,0.006928291,0.006941182,0.006927763,0.006928798
152.4696,0.006324393,0.006319042,0.006322288,0.006334831,0.006320921,0.006322588
153.5275,0.005772199,0.005768169,0.005771438,0.005783565,0.005769405,0.00577149
154.5928,0.005272947,0.005266709,0.005269886,0.00528154,0.005267342,0.005269656
155.6654,0.004811568,0.004809774,0.004812758,0.004823891,0.004809844,0.004812209
156.7455,0.004395002,0.004393308,0.004396015,0.004406584,0.004392859,0.004395082
157.8331,0.00401486,0.004013975,0.004016333,0.0040263,0.004013052,0.00401486
158.9283,0.003671191,0.003669065,0.003671014,0.003680345,0.003667716,0.003668452
160.031,0.003356721,0.003356424,0.003357918,0.003366578,0.003354698,0.003351382
161.1414,0.003077095,0.003074393,0.003075398,0.003083355,0.003072345,0.003076977
162.2595,0.002822239,0.002821755,0.00282225,0.002829476,0.002819443,0.002822239
163.3854,0.00259614,0.002597674,0.002597657,0.002604124,0.002595163,0.002596701
164.5191,0.002401309,0.002401623,0.00240111,0.002406796,0.002398985,0.002395898
165.6606,0.002232468,0.002233285,0.002232314,0.002237206,0.002230596,0.002233496
166.8101,0.002091203,0.002092412,0.002091046,0.002095143,0.002089755,0.002091203
167.9675,0.001976442,0.001978662,0.001976991,0.001980308,0.001976121,0.0019768
169.1329,0.001889158,0.001891412,0.001889546,0.001892123,0.001889066,0.001889115
170.3065,0.001827482,0.001829591,0.00182766,0.001829557,0.001827512,0.001826815
171.4882,0.001789875,0.001791591,0.001789729,0.001791032,0.001789833,0.001793404
172.6781,0.001773599,0.001775272,0.001773611,0.001774423,0.001773871,0.001773959
173.8762,0.001776703,0.001778087,0.001776746,0.001777177,0.001777058,0.001776829
175.0827,0.001796182,0.001797267,0.001796343,0.001796506,0.001796605,0.001796331
176.2975,0.001829595,0.001830027,0.001829595,0.001829595,0.001829711,0.001829527
177.5208,0.001873738,0.001873738,0.001873852,0.001873783,0.001873738,0.001873738
178.7525,0.001926401,0.001926038,0.001926733,0.001926676,0.001926316,0.00192657
179.9928,0.001985826,0.001984888,0.001986183,0.001986204,0.001985404,0.001985967
181.2418,0.002050374,0.002048578,0.002050481,0.002050633,0.002049291,0.002050202
182.4993,0.002117583,0.002115706,0.002118214,0.00211854,0.002116576,0.002117866
183.7656,0.002187104,0.002185141,0.002188247,0.002188777,0.00218613,0.002187819
185.0407,0.002258641,0.002255982,0.002259673,0.002260431,0.002257054,0.002259159
186.3246,0.002330687,0.002327519,0.002331779,0.002332783,0.00232864,0.002331171
187.6175,0.002403014,0.002399197,0.002404007,0.002405268,0.002400337,0.0024033
188.9193,0.002474434,0.002470585,0.002475927,0.002477451,0.002471715,0.002475114
190.2301,0.002545373,0.002541352,0.002547205,0.002548997,0.002542447,0.002546282
191.55,0.002616046,0.002611247,0.00261759,0.002619649,0.002612282,0.002616551
192.8792,0.002685267,0.002680079,0.002686891,0.002689216,0.002681033,0.002685734
194.2175,0.002753394,0.002747711,0.002754969,0.002757557,0.002748562,0.002753691
195.5651,0.002819935,0.00281404,0.002821723,0.002824568,0.00281477,0.002820321
196.922,0.002885152,0.002878998,0.002887083,0.002890179,0.002879589,0.002885556
198.2884,0.002948686,0.002942539,0.002951004,0.002954344,0.002942974,0.002949351
199.6642,0.003011137,0.003004637,0.003013459,0.003017035,0.003004902,0.00301168
201.0496,0.003072139,0.003065281,0.003074438,0.003078241,0.00306536,0.003072532
202.4447,0.003131671,0.003124472,0.003133941,0.003137961,0.003124353,0.003131909
203.8493,0.003189746,0.003182219,0.003191979,0.003196206,0.003181889,0.003189821
205.2638,0.003246089,0.003238539,0.003248567,0.003252992,0.003237987,0.003246286
206.688,0.003301057,0.003293456,0.003303728,0.003308341,0.00329267,0.003301325
208.1222,0.003354814,0.003346994,0.003357489,0.003362279,0.003345965,0.003354967
209.5662,0.003406933,0.003399184,0.00340988,0.003414835,0.003397902,0.00340724
211.0203,0.003458149,0.003450057,0.00346093,0.003466041,0.003448514,0.003458177
212.4845,0.003507996,0.003499646,0.003510676,0.00351593,0.003497834,0.003507811
213.9589,0.00355621,0.003547987,0.003559149,0.003564536,0.003545897,0.003556177
215.4435,0.003603421,0.003595112,0.003606385,0.003611894,0.003592738,0.00360331
216.9384,0.003649375,0.003641057,0.003652419,0.003658039,0.003638393,0.003649245
218.4436,0.003694273,0.003685857,0.003697286,0.003703006,0.003682896,0.003694018
219.9593,0.003737761,0.003729547,0.003741021,0.003746829,0.003726285,0.003737663
221.4855,0.003780474,0.00377216,0.003783657,0.003789544,0.003768592,0.003780216
223.0223,0.003822165,0.003813731,0.003825229,0.003831183,0.003809852,0.003821709
224.5698,0.003862557,0.003854292,0.00386577,0.003871781,0.003850098,0.003862177
226.128,0.003902186,0.003893876,0.003905311,0.003911369,0.003889364,0.003901651
227.697,0.003940731,0.003932513,0.003943886,0.003949979,0.00392768,0.003940165
229.2769,0.003978383,0.003970235,0.003981523,0.003987642,0.003965079,0.003977748
230.8678,0.004015163,0.004007071,0.004018254,0.004024389,0.004001589,0.004014431
232.4697,0.004050941,0.004043051,0.004054106,0.004060248,0.004037242,0.004050243
234.0827,0.004086037,0.004078201,0.00408911,0.004095249,0.004072065,0.004085213
235.7069,0.004120205,0.004112551,0.004123292,0.004129418,0.004106086,0.004119369
237.3424,0.004153689,0.004146126,0.004156678,0.004162783,0.004139331,0.004152737
238.9893,0.004186268,0.004178951,0.004189296,0.00419537,0.004171827,0.004185343
240.6475,0.004218224,0.004211052,0.004221168,0.004227204,0.004203599,0.004217213
242.3173,0.004249417,0.004242453,0.004252321,0.00425831,0.004234672,0.00424837
243.9986,0.004279919,0.004273176,0.004282777,0.004288712,0.004265068,0.00427884
245.6917,0.004309828,0.004303244,0.004312559,0.004318431,0.004294811,0.004308643
247.3964,0.004339054,0.004332679,0.00434169,0.004347491,0.004323923,0.004337803
249.113,0.004367616,0.004361502,0.00437019,0.004375914,0.004352426,0.004366341
250.8415,0.004395614,0.004389734,0.00439808,0.00440372,0.00438034,0.004394278
252.582,0.004423069,0.004417394,0.00442538,0.00443093,0.004407685,0.004421634
254.3346,0.00444981,0.0044445,0.00445211,0.004457564,0.00443448,0.004448428
256.0993,0.004476137,0.004471073,0.004478289,0.00448364,0.004460746,0.00447468
257.8763,0.004501954,0.004497129,0.004503935,0.004509178,0.004486499,0.004500408
259.6656,0.004527278,0.004522687,0.004529065,0.004534194,0.004511758,0.004525629
261.4673,0.00455195,0.004547762,0.004553697,0.004558709,0.004536539,0.004550362
263.2816,0.004576318,0.004572371,0.004577847,0.004582736,0.00456086,0.004574622
265.1084,0.004600142,0.004596529,0.004601532,0.004606294,0.004584736,0.004598425
266.9478,0.004623506,0.004620253,0.004624767,0.004629399,0.004608184,0.004621789
268.8001,0.004646523,0.004643557,0.004647568,0.004652067,0.004631218,0.004644727
270.6652,0.004669098,0.004666456,0.00466995,0.004674311,0.004653852,0.004667256
272.5432,0.004691267,0.004688962,0.004691927,0.004696148,0.004676103,0.004689388
274.4343,0.004713014,0.004711091,0.004713512,0.004717592,0.004697983,0.00471114
276.3385,0.004734433,0.004732855,0.004734722,0.004738657,0.004719506,0.004732523
278.256,0.004755457,0.004754267,0.004755567,0.004759357,0.004740686,0.004753552
280.1866,0.004776165,0.00477534,0.004776062,0.004779704,0.004761534,0.00477424
282.1308,0.00479657,0.004796085,0.004796218,0.004799713,0.004782064,0.004794599
284.0884,0.004816656,0.004816516,0.00481605,0.004819396,0.004802288,0.004814642
286.0595,0.004836388,0.004836642,0.004835568,0.004838765,0.004822218,0.00483438
288.0444,0.004855889,0.004856476,0.004854784,0.004857833,0.004841865,0.004853826
290.0431,0.004874994,0.004876028,0.004873711,0.004876612,0.00486124,0.004872992
292.0555,0.004893927,0.004895309,0.00489236,0.004895112,0.004880356,0.004891887
294.082,0.004912594,0.004914331,0.004910741,0.004913348,0.004899221,0.004910524
296.1226,0.004930997,0.004933102,0.004928866,0.004931327,0.004917849,0.004928914
298.1772,0.004949189,0.004951632,0.004946745,0.004949064,0.004936247,0.004947066
300.2462,0.004967086,0.004969933,0.004964389,0.004966567,0.004954427,0.004964992
302.3295,0.004984781,0.004988012,0.004981808,0.004983849,0.0049724,0.004982701
304.4272,0.005002289,0.005005881,0.004999013,0.005000918,0.004990173,0.005000204
306.5395,0.005019612,0.005023547,0.005016013,0.005017786,0.005007757,0.00501751
308.6665,0.005036704,0.005041021,0.005032819,0.005034463,0.005025161,0.005034629
310.8082,0.005053666,0.00505831,0.005049439,0.00505096,0.005042396,0.005051571
312.9648,0.00507046,0.005075424,0.005065884,0.005067284,0.005059469,0.005068345
315.1364,0.005087046,0.005092371,0.005082163,0.005083448,0.00507639,0.005084961
317.323,0.005103468,0.005109161,0.005098286,0.00509946,0.005093168,0.005101427
319.5247,0.005119781,0.0051258,0.005114262,0.005115329,0.00510981,0.005117754
321.7418,0.005135983,0.005142297,0.0051301,0.005131067,0.005126327,0.005133948
323.9743,0.005152,0.005158661,0.005145808,0.005146681,0.005142726,0.005150021
326.2222,0.005167995,0.0051749,0.005161397,0.005162181,0.005159017,0.00516598
328.4857,0.005183778,0.005191022,0.005176876,0.005177577,0.005175207,0.005181834
330.765,0.00519955,0.005207034,0.005192252,0.005192877,0.005191304,0.005197592
333.06,0.005215191,0.005222945,0.005207536,0.005208091,0.005207318,0.005213263
335.371,0.005230759,0.005238761,0.005222735,0.005223229,0.005223255,0.005228855
337.698,0.00524624,0.005254492,0.00523786,0.005238298,0.005239125,0.005244377
340.0412,0.005261684,0.005270144,0.005252918,0.005253309,0.005254935,0.005259837
342.4006,0.005277065,0.005285725,0.005267919,0.00526827,0.005270694,0.005275244
344.7764,0.005292377,0.005301244,0.005282871,0.00528319,0.005286409,0.005290607
347.1687,0.005307637,0.005316707,0.005297784,0.005298079,0.005302088,0.005305934
349.5775,0.005322939,0.005332123,0.005312667,0.005312947,0.005317741,0.005321234
352.0031,0.00533816,0.005347498,0.005327527,0.0053278,0.005333374,0.005336516
354.4456,0.005353404,0.00536284,0.005342375,0.00534265,0.005348996,0.005351788
356.9049,0.005368643,0.005378158,0.005357219,0.005357505,0.005364615,0.005367058
359.3814,0.00538388,0.005393459,0.00537207,0.005372375,0.005380239,0.005382337
361.875,0.00539912,0.005408749,0.005386935,0.005387268,0.005395876,0.005397631
364.3859,0.005414401,0.005424039,0.005401824,0.005402196,0.005411535,0.005412952
366.9142,0.005429693,0.005439335,0.005416746,0.005417166,0.005427224,0.005428307
369.4601,0.005445067,0.005454644,0.005431712,0.005432189,0.00544295,0.005443706
372.0237,0.005460467,0.005469976,0.005446731,0.005447275,0.005458725,0.005459157
374.605,0.005475959,0.005485337,0.005461812,0.005462433,0.005474554,0.005474672
377.2043,0.00549148,0.005500737,0.005476966,0.005477673,0.005490447,0.005490258
379.8215,0.005507078,0.005516183,0.005492202,0.005493007,0.005506414,0.005505926
382.457,0.005522809,0.005531684,0.005507532,0.005508443,0.005522462,0.005521685
385.1107,0.005538594,0.005547248,0.005522965,0.005523993,0.005538601,0.005537546
387.7828,0.005554528,0.005562884,0.005538513,0.005539667,0.00555484,0.005553519
390.4735,0.005570584,0.005578601,0.005554186,0.005555477,0.005571189,0.005569614
393.1829,0.005586743,0.005594408,0.005569996,0.005571432,0.005587658,0.005585842
395.911,0.005603041,0.005610313,0.005585953,0.005587547,0.005604255,0.005602214
398.6581,0.005619538,0.005626326,0.00560207,0.00560383,0.005620991,0.005618741
401.4243,0.005636186,0.005642456,0.005618358,0.005620296,0.005637877,0.005635435
404.2096,0.005652993,0.005658715,0.005634831,0.005636955,0.005654922,0.005652308
407.0143,0.005669998,0.00567511,0.0056515,0.00565382,0.005672138,0.00566937
409.8384,0.005687229,0.005691652,0.005668378,0.005670906,0.005689535,0.005686636
412.6821,0.005704642,0.005708352,0.00568548,0.005688223,0.005707125,0.005704117
415.5455,0.005722305,0.00572522,0.005702818,0.005705787,0.005724919,0.005721827
418.4289,0.005740222,0.005742269,0.005720407,0.005723611,0.005742929,0.005739779
421.3322,0.00575835,0.005759507,0.005738262,0.00574171,0.005761167,0.005757987
424.2556,0.005776776,0.005776949,0.005756397,0.005760099,0.005779646,0.005776467
427.1994,0.005795517,0.005794604,0.005774828,0.005778792,0.005798379,0.005795232
430.1636,0.0058145,0.005812487,0.005793572,0.005797807,0.00581738,0.005814299
433.1483,0.005833834,0.005830609,0.005812645,0.00581716,0.005836661,0.005833683
436.1538,0.005853469,0.005848984,0.005832064,0.005836866,0.005856238,0.0058534
439.1801,0.005873487,0.005867625,0.005851848,0.005856946,0.005876125,0.005873468
442.2274,0.005893874,0.005886546,0.005872015,0.005877415,0.005896337,0.005893905
445.2958,0.005914696,0.005905762,0.005892584,0.005898294,0.00591689,0.005914728
448.3856,0.005935857,0.005925288,0.005913575,0.005919601,0.005937801,0.005935958
451.4968,0.005957447,0.00594514,0.00593501,0.005941359,0.005959086,0.005957614
454.6295,0.005979546,0.005965333,0.005956909,0.005963587,0.005980762,0.005979717
457.7841,0.006002045,0.005985884,0.005979295,0.005986307,0.006002849,0.006002289
460.9604,0.006025082,0.006006812,0.006002192,0.006009543,0.006025363,0.006025351
464.1589,0.006048615,0.006028133,0.006025625,0.006033319,0.006048327,0.006048928
467.3795,0.006072683,0.006049867,0.006049619,0.006057659,0.006071759,0.006073043
470.6225,0.006097324,0.006072032,0.006074199,0.006082589,0.006095681,0.006097722
473.888,0.006122518,0.00609465,0.006099396,0.006108137,0.006120114,0.006122992
477.1761,0.006148387,0.006117741,0.006125236,0.00613433,0.006145082,0.006148881
480.487,0.00617487,0.006141326,0.006151752,0.006161198,0.006170609,0.006175416
483.821,0.006202081,0.00616543,0.006178973,0.006188771,0.006196717,0.006202629
487.178,0.006229972,0.006190075,0.006206934,0.006217083,0.006223435,0.006230551
490.5584,0.006258561,0.006215286,0.006235669,0.006246165,0.006250788,0.006259216
493.9622,0.006288003,0.006241088,0.006265215,0.006276054,0.006278803,0.006288656
497.3896,0.006318221,0.006267509,0.006295608,0.006306786,0.00630751,0.00631891
500.8408,0.006349281,0.006294576,0.006326889,0.006338398,0.006336938,0.006350013
504.3159,0.006381251,0.006322317,0.0063591,0.006370931,0.006367119,0.006382007
507.8152,0.00641415,0.006350763,0.006392284,0.006404427,0.006398086,0.006414931
511.3387,0.00644802,0.006379945,0.006426486,0.00643893,0.006429871,0.00644883
514.8867,0.006482929,0.006409896,0.006461754,0.006474483,0.00646251,0.006483749
518.4594,0.006518869,0.006440649,0.006498138,0.006511136,0.006496039,0.006519734
522.0568,0.006555948,0.006472238,0.00653569,0.006548938,0.006530494,0.006556835
525.6791,0.006594233,0.006504701,0.006574465,0.006587941,0.006565916,0.006595103
529.3266,0.006633709,0.006538074,0.006614519,0.006628198,0.006602344,0.006634592
532.9994,0.006674482,0.006572397,0.006655911,0.006669765,0.006639819,0.006675357
536.6977,0.006716541,0.006607709,0.006698704,0.006712702,0.006678384,0.006717457
540.4216,0.006760035,0.006644052,0.006742962,0.006757067,0.006718081,0.006760953
544.1714,0.006804973,0.006681467,0.006788751,0.006802924,0.006758956,0.006805906
547.9472,0.006851427,0.006719999,0.006836141,0.006850336,0.006801054,0.006852381
551.7493,0.006899514,0.00675969,0.006885204,0.00689937,0.00684442,0.006900445
555.5776,0.006949256,0.006800586,0.006936013,0.006950094,0.0068891,0.006950167
559.4326,0.007000677,0.006842732,0.006988643,0.007002578,0.006935141,0.007001615
563.3143,0.007053908,0.006886173,0.007043172,0.00705689,0.006982587,0.007054861
567.2229,0.007109049,0.006930953,0.007099678,0.007113101,0.007031483,0.007109977
571.1586,0.007166119,0.006977116,0.007158238,0.00717128,0.00708187,0.007167034
575.1217,0.00722518,0.007024705,0.007218931,0.007231497,0.00713379,0.007226103
579.1122,0.007286356,0.007073759,0.007281834,0.007293817,0.007187277,0.007287252
583.1305,0.007349672,0.007124313,0.007347019,0.0073583,0.007242363,0.007350546
587.1766,0.007415165,0.007176401,0.007414554,0.007425005,0.007299071,0.007416046
591.2509,0.007482959,0.007230046,0.007484502,0.007493977,0.007357417,0.007483804
595.3533,0.007553036,0.007285265,0.007556913,0.007565253,0.007417405,0.007553861
599.4843,0.007625471,0.007342066,0.007631827,0.007638855,0.007479026,0.007626249
603.6439,0.007700193,0.007400442,0.007709262,0.007714787,0.007542254,0.007700978
607.8323,0.007777316,0.007460369,0.007789218,0.007793026,0.007607039,0.007778038
612.0499,0.007856702,0.007521804,0.007871663,0.00787352,0.007673308,0.007857388
616.2966,0.007938286,0.007584679,0.007956526,0.007956181,0.007740955,0.007938952
620.5729,0.008021996,0.007648893,0.008043692,0.008040868,0.007809834,0.00802261
624.8788,0.008107622,0.00771431,0.008132987,0.008127385,0.007879754,0.008108183
629.2146,0.008194901,0.007780745,0.00822416,0.008215463,0.007950466,0.008195425
633.5805,0.008283539,0.007847961,0.008316878,0.008304743,0.008021655,0.008284004
637.9767,0.008373013,0.007915654,0.008410693,0.008394765,0.00809293,0.008373487
642.4034,0.008462918,0.007983443,0.008505031,0.008484937,0.008163801,0.008463317
646.8608,0.00855242,0.008050854,0.008599161,0.008574526,0.008233675,0.008552793
651.3491,0.008640723,0.008117306,0.008692169,0.008662618,0.008301834,0.008641043
655.8686,0.008726704,0.008182094,0.008782929,0.008748104,0.008367417,0.008726995
660.4194,0.00880912,0.008244371,0.008870075,0.008829651,0.00842941,0.008809359
665.0018,0.008886416,0.008303131,0.00895197,0.008905679,0.008486624,0.00888659
669.616,0.008956756,0.008357195,0.00902669,0.008974343,0.008537685,0.008956877
674.2622,0.00901801,0.008405194,0.009092008,0.009033529,0.008581035,0.009018131
678.9407,0.0090679,0.008445563,0.009145402,0.009080864,0.008614925,0.009067985
683.6516,0.009103781,0.008476544,0.009184086,0.009113742,0.008637436,0.009103828
688.3952,0.009122817,0.0084962,0.009205067,0.00912939,0.00864651,0.009122849
693.1718,0.009122108,0.008502442,0.009205245,0.009124951,0.008639998,0.009122126
697.9814,0.009098738,0.008493084,0.009181556,0.009097621,0.008615735,0.009098756
702.8244,0.00905001,0.008465915,0.009131148,0.009044802,0.008571636,0.009050012
707.701,0.008973531,0.008418795,0.009051595,0.008964293,0.008505806,0.008973531
712.6116,0.008867479,0.008349783,0.008941113,0.008854485,0.00841668,0.008867525
717.5561,0.008730971,0.008257268,0.008798777,0.008714543,0.008303143,0.008730973
722.535,0.008563728,0.008140118,0.008624676,0.008544547,0.008164669,0.00856378
727.5483,0.008366833,0.007997804,0.008420003,0.008345572,0.008001406,0.008366879
732.5966,0.008142154,0.007830511,0.008187044,0.008119687,0.007814234,0.008142238
737.6797,0.007892651,0.007639193,0.007929075,0.007869856,0.007604775,0.007892786
742.7982,0.007622216,0.007425582,0.007650152,0.007599783,0.007375328,0.007622237
747.9523,0.007334859,0.007192118,0.007354863,0.007313671,0.007128771,0.007334874
753.142,0.007035238,0.00694184,0.007048037,0.007015987,0.006868409,0.007035278
758.3678,0.006728039,0.006678223,0.006734475,0.006711208,0.006597797,0.006728074
763.6298,0.006417626,0.006404989,0.006418716,0.006403617,0.006320574,0.006417701
768.9283,0.006108166,0.006125921,0.006104869,0.006097129,0.006040294,0.006108235
774.2637,0.005803308,0.005844694,0.0057965,0.005795193,0.005760293,0.005803267
779.636,0.005505828,0.00556473,0.005496589,0.005500729,0.005483593,0.005505844
785.0456,0.005218394,0.005289104,0.005207526,0.005216121,0.005212838,0.005218448
790.4927,0.004943007,0.005020482,0.004931145,0.004943239,0.004950264,0.004943027
795.9777,0.004681061,0.004761091,0.004668787,0.004683483,0.004697705,0.004681035
801.5007,0.004433498,0.004512734,0.004421363,0.004437844,0.004456603,0.004433496
807.062,0.004201164,0.004276805,0.004189423,0.004206963,0.004228053,0.004201068
812.6619,0.003984157,0.004054337,0.003973228,0.003991193,0.004012835,0.003984104
818.3007,0.003782726,0.003846039,0.003772802,0.003790649,0.003811462,0.003782715
823.9786,0.00359687,0.003652345,0.003587988,0.003605263,0.003624218,0.003596814
829.6959,0.003426221,0.003473456,0.003418483,0.003434816,0.003451196,0.003426161
835.4528,0.003270411,0.003309375,0.003263877,0.003278977,0.003292331,0.003270395
841.2497,0.003129064,0.003159944,0.003123674,0.003137318,0.003147425,0.003129061
847.0869,0.003001667,0.003024866,0.00299731,0.003009344,0.003016168,0.003001627
852.9645,0.002887542,0.002903729,0.002884172,0.002894499,0.002898159,0.002887505
858.8829,0.002786085,0.002796021,0.002783604,0.002792181,0.002792912,0.002786056
864.8423,0.002696613,0.002701147,0.002694919,0.002701747,0.002699877,0.002696604
870.8431,0.002618444,0.002618444,0.002617405,0.002622526,0.002618444,0.002618444
876.8856,0.002550836,0.002547189,0.002550333,0.002553823,0.002547953,0.002550846
882.97,0.002493051,0.002486618,0.002492965,0.002494928,0.002487709,0.00249307
889.0966,0.002444353,0.002435938,0.002444558,0.002445119,0.002436988,0.002444368
895.2657,0.002403989,0.002394337,0.002404381,0.002403679,0.002395052,0.002403998
901.4777,0.002371219,0.002361004,0.002371711,0.002369896,0.002361157,0.002371228
907.7327,0.002345338,0.002335141,0.00234585,0.002343075,0.002334571,0.002345348
914.0311,0.002325671,0.002315972,0.002326127,0.002322545,0.002314574,0.002325675
920.3732,0.002311559,0.002302757,0.002311904,0.002307665,0.002300478,0.002311557
926.7593,0.002302391,0.002294795,0.002302582,0.002297829,0.002291627,0.002302386
933.1898,0.002297604,0.002291437,0.002297604,0.002292471,0.002287406,0.00229759
939.6649,0.002296667,0.002292083,0.002296453,0.002291063,0.002287247,0.002296646
946.1848,0.0022991,0.002296187,0.002298659,0.002293124,0.002290624,0.002299072
952.7501,0.00230447,0.002303255,0.002303793,0.002298213,0.002297061,0.002304432
959.3608,0.002312377,0.002312846,0.002311468,0.002305932,0.002306127,0.002312332
966.0175,0.002322474,0.002324566,0.002321336,0.002315923,0.002317437,0.00232242
972.7203,0.002334445,0.002338067,0.002333089,0.002327864,0.002330647,0.002334381
979.4697,0.002348009,0.002353045,0.002346451,0.002341471,0.002345452,0.002347936
986.2659,0.002362923,0.002369232,0.002361178,0.00235649,0.002361585,0.00236284
993.1092,0.002378965,0.002386396,0.002377058,0.0023727,0.002378811,0.002378875
1000,0.002395951,0.002404336,0.002393901,0.002389905,0.002396923,0.002395852
1006.939,0.002413712,0.002422877,0.002411543,0.002407933,0.002415744,0.002413606
1013.925,0.002432104,0.002441871,0.002429841,0.002426634,0.002435118,0.002431993
1020.961,0.002451007,0.00246119,0.00244867,0.002445878,0.002454912,0.002450886
1028.045,0.002470304,0.002480724,0.002467922,0.002465554,0.002475009,0.00247018
1035.178,0.002489909,0.00250038,0.002487503,0.002485561,0.002495312,0.002489779
1042.361,0.002509741,0.00252008,0.002507334,0.002505817,0.002515736,0.002509605
1049.593,0.002529725,0.002539757,0.002527345,0.00252625,0.002536209,0.002529588
1056.876,0.002549813,0.002559358,0.002547476,0.002546796,0.00255667,0.00254967
1064.209,0.002569946,0.002578835,0.002567678,0.002567403,0.002577067,0.002569802
1071.593,0.002590088,0.002598151,0.002587908,0.002588028,0.002597358,0.002589942
1079.029,0.002610202,0.002617276,0.00260813,0.00260863,0.002617507,0.002610055
1086.516,0.002630257,0.002636184,0.002628314,0.00262918,0.002637484,0.002630112
1094.055,0.002650235,0.002654857,0.002648435,0.00264965,0.002657266,0.002650088
1101.646,0.00267011,0.00267328,0.002668472,0.002670019,0.002676833,0.002669966
1109.29,0.002689871,0.002691441,0.00268841,0.002690269,0.00269617,0.002689728
1116.987,0.002709501,0.002709334,0.002708234,0.002710387,0.002715266,0.002709362
1124.737,0.002728996,0.002726954,0.002727935,0.002730361,0.002734112,0.002728861
1132.541,0.002748349,0.002744299,0.002747506,0.002750184,0.002752702,0.002748217
1140.4,0.002767554,0.002761368,0.00276694,0.002769849,0.002771035,0.002767426
1148.312,0.002786607,0.002778165,0.002786236,0.002789353,0.002789107,0.002786487
1156.28,0.002805509,0.002794693,0.00280539,0.002808694,0.00280692,0.002805397
1164.303,0.002824268,0.002810956,0.002824404,0.002827872,0.002824475,0.002824159
1172.382,0.002842876,0.002826962,0.002843279,0.002846888,0.002841776,0.002842775
1180.516,0.002861341,0.002842717,0.002862016,0.002865744,0.002858827,0.002861248
1188.708,0.002879666,0.00285823,0.002880621,0.002884443,0.002875634,0.002879582
1196.956,0.00289786,0.002873511,0.002899095,0.002902989,0.002892204,0.002897783
1205.261,0.002915927,0.002888569,0.002917446,0.002921388,0.002908542,0.002915857
1213.624,0.002933868,0.002903414,0.002935679,0.002939645,0.002924658,0.002933811
1222.045,0.002951698,0.002918058,0.002953799,0.002957768,0.002940559,0.002951651
1230.524,0.002969422,0.002932512,0.002971814,0.002975761,0.002956254,0.002969386
1239.062,0.002987053,0.002946788,0.002989731,0.002993633,0.002971753,0.002987023
1247.66,0.00300459,0.002960899,0.003007558,0.003011391,0.002987064,0.003004572
1256.317,0.00302205,0.002974857,0.003025302,0.003029044,0.003002199,0.003022041
1265.034,0.003039435,0.002988676,0.003042971,0.0030466,0.003017168,0.003039439
1273.811,0.003056763,0.003002368,0.003060574,0.003064067,0.003031981,0.003056775
1282.65,0.003074038,0.003015949,0.00307812,0.003081453,0.003046649,0.003074059
1291.55,0.003091269,0.003029432,0.003095616,0.003098769,0.003061184,0.0030913
1300.511,0.003108467,0.003042831,0.003113072,0.003116023,0.003075597,0.003108508
1309.535,0.003125645,0.003056161,0.003130496,0.003133224,0.003089899,0.003125693
1318.621,0.003142808,0.003069437,0.003147898,0.003150382,0.003104102,0.003142865
1327.771,0.003159969,0.003082674,0.003165285,0.003167504,0.003118218,0.003160033
1336.984,0.003177134,0.003095888,0.003182666,0.003184602,0.00313226,0.003177207
1346.261,0.003194319,0.003109095,0.003200051,0.003201684,0.00314624,0.003194397
1355.602,0.003211526,0.003122311,0.003217447,0.003218758,0.003160169,0.003211612
1365.008,0.003228771,0.003135552,0.003234863,0.003235835,0.003174061,0.003228861
1374.479,0.003246058,0.003148835,0.003252306,0.003252922,0.003187929,0.003246153
1384.016,0.003263401,0.003162178,0.003269785,0.003270028,0.003201785,0.003263497
1393.619,0.003280799,0.003175596,0.003287305,0.003287161,0.003215642,0.003280901
1403.289,0.003298272,0.003189109,0.003304874,0.003304329,0.003229513,0.003298373
1413.026,0.003315818,0.003202733,0.003322497,0.003321539,0.003243411,0.00331592
1422.83,0.00333345,0.003216487,0.003340181,0.003338798,0.003257348,0.003333548
1432.703,0.003351167,0.003230389,0.003357928,0.003356112,0.003271339,0.003351263
1442.644,0.003368978,0.003244458,0.003375743,0.003373485,0.003285395,0.00336907
1452.654,0.003386882,0.003258711,0.003393628,0.003390922,0.003299528,0.003386971
1462.733,0.003404889,0.003273167,0.003411583,0.003408425,0.003313752,0.003404968
1472.883,0.003422991,0.003287845,0.003429608,0.003425997,0.003328078,0.003423063
1483.103,0.003441192,0.003302761,0.003447699,0.003443636,0.003342517,0.003441253
1493.393,0.003459487,0.003317935,0.003465852,0.00346134,0.003357079,0.003459534
1503.755,0.003477866,0.003333382,0.00348406,0.003479105,0.003371775,0.003477901
1514.189,0.003496323,0.003349119,0.003502311,0.003496924,0.003386612,0.003496342
1524.696,0.003514845,0.00336516,0.003520593,0.003514787,0.003401598,0.003514847
1535.275,0.003533414,0.003381518,0.003538886,0.003532679,0.003416738,0.003533397
1545.928,0.003552008,0.003398205,0.00355717,0.003550583,0.003432035,0.003551971
1556.654,0.003570604,0.003415228,0.003575417,0.003568477,0.003447488,0.003570542
1567.455,0.003589164,0.003432593,0.003593594,0.00358633,0.003463096,0.003589078
1578.331,0.00360765,0.0034503,0.00361166,0.003604109,0.003478852,0.003607538
1589.283,0.003626012,0.003468345,0.003629568,0.003621773,0.003494743,0.003625873
1600.31,0.003644196,0.003486716,0.003647262,0.003639269,0.003510752,0.003644029
1611.414,0.003662133,0.003505395,0.003664676,0.003656539,0.003526855,0.003661936
1622.595,0.003679745,0.003524353,0.003681732,0.003673512,0.00354302,0.003679516
1633.854,0.003696936,0.003543549,0.003698342,0.003690104,0.003559204,0.003696678
1645.191,0.003713606,0.003562931,0.003714403,0.00370622,0.003575355,0.003713315
1656.606,0.003729627,0.003582426,0.003729795,0.003721745,0.003591405,0.003729304
1668.101,0.003744862,0.003601945,0.003744383,0.003736552,0.003607271,0.003744507
1679.675,0.003759149,0.003621374,0.003758016,0.003750493,0.003622853,0.003758764
1691.329,0.003772309,0.003640571,0.003770518,0.003763398,0.003638028,0.003771895
1703.065,0.003784142,0.003659365,0.003781698,0.003775077,0.00365265,0.003783699
1714.882,0.003794419,0.003677546,0.003791339,0.003785317,0.003666545,0.003793952
1726.781,0.003802895,0.003694866,0.003799204,0.003793879,0.003679508,0.003802406
1738.762,0.003809299,0.00371103,0.003805035,0.003800502,0.003691299,0.003808793
1750.827,0.003813339,0.003725694,0.00380855,0.0038049,0.003701641,0.003812819
1762.975,0.003814702,0.003738462,0.003809452,0.003806763,0.003710217,0.003814174
1775.208,0.003813062,0.003748885,0.003807425,0.003805764,0.003716669,0.003812532
1787.526,0.003808083,0.003756461,0.003802146,0.003801562,0.003720597,0.003807556
1799.928,0.003799424,0.003760642,0.003793286,0.003793805,0.003721564,0.003798907
1812.418,0.003786753,0.003760841,0.003780522,0.003782146,0.003719098,0.003786254
1824.993,0.003769757,0.003756452,0.003763546,0.003766247,0.003712704,0.003769281
1837.656,0.003748151,0.003746865,0.003742078,0.003745796,0.003701877,0.003747707
1850.407,0.003721703,0.003731502,0.00371588,0.003720522,0.003686121,0.003721293
1863.246,0.003690235,0.003709846,0.003684773,0.003690212,0.003664972,0.003689865
1876.175,0.003653648,0.003681482,0.003648645,0.003654725,0.003638029,0.003653324
1889.193,0.003611938,0.003646138,0.003607474,0.003614015,0.003604985,0.003611661
1902.301,0.0035652,0.003603722,0.003561334,0.003568137,0.003565659,0.00356497
1915.501,0.003513643,0.003554352,0.003510406,0.003517264,0.003520027,0.003513458
1928.792,0.003457581,0.003498375,0.003454983,0.003461691,0.003468249,0.003457441
1942.175,0.003397452,0.003436369,0.003395467,0.003401835,0.003410682,0.00339735
1955.651,0.003333783,0.003369123,0.003332366,0.003338228,0.003347882,0.003333716
1969.22,0.003267204,0.003297609,0.003266277,0.003271502,0.003280594,0.003267162
1982.884,0.003198398,0.003222929,0.003197875,0.003202372,0.003209723,0.00319838
1996.642,0.003128115,0.00314626,0.003127886,0.003131614,0.003136293,0.003128109
2010.496,0.003057107,0.003068793,0.003057067,0.003060029,0.003061397,0.003057112
2024.447,0.002986149,0.002991675,0.002986178,0.002988426,0.002986149,0.002986151
2038.493,0.002915962,0.002915962,0.002915962,0.002917588,0.002911626,0.002915962
2052.638,0.002847244,0.002842583,0.002847121,0.002848246,0.002838824,0.002847236
2066.88,0.002780618,0.002772314,0.002780297,0.002781068,0.002768623,0.0027806
2081.222,0.002716633,0.002705768,0.002716056,0.002716633,0.002701761,0.002716602
2095.662,0.002655754,0.002643396,0.002654884,0.002655429,0.002638819,0.002655709
2110.203,0.002598352,0.002585496,0.002597173,0.002597841,0.002580221,0.002598295
2124.845,0.002544711,0.002532229,0.002543225,0.002544157,0.002526238,0.002544644
2139.589,0.002495027,0.002483635,0.002493251,0.00249457,0.002477004,0.002494953
2154.435,0.002449417,0.002439658,0.002447375,0.00244918,0.002432534,0.002449335
2169.384,0.002407916,0.002400164,0.002405646,0.00240801,0.002392739,0.002407832
2184.436,0.002370501,0.00236496,0.002368038,0.002371013,0.002357455,0.002370417
2199.593,0.002337091,0.002333811,0.002334466,0.002338083,0.002326455,0.002337009
2214.855,0.002307557,0.00230646,0.002304789,0.002309068,0.002299475,0.00230748
2230.223,0.002281736,0.002282632,0.002278826,0.00228378,0.002276223,0.002281667
2245.698,0.002259438,0.002262049,0.00225638,0.002262006,0.002256396,0.002259378
2261.28,0.002240454,0.00224444,0.0022374,0.002243516,0.002239691,0.002240404
2276.97,0.002224559,0.002229539,0.002222362,0.00222807,0.002225809,0.002224521
2292.769,0.00221153,0.002217096,0.002210831,0.002215429,0.002214467,0.002211504
2308.678,0.00220114,0.002206878,0.00220114,0.002205354,0.002205397,0.002201125
2324.697,0.002193164,0.002198667,0.002193418,0.002197615,0.002198352,0.00219316
2340.827,0.002187388,0.002192265,0.002187815,0.002191993,0.002193104,0.002187394
2357.069,0.002183607,0.002187491,0.002184209,0.002188281,0.002189447,0.002183621
2373.424,0.002181625,0.002184183,0.002182413,0.002186285,0.002187196,0.002181647
2389.893,0.002181262,0.002182194,0.002182238,0.002185826,0.002186186,0.00218129
2406.475,0.002182348,0.002181394,0.002183509,0.002186742,0.00218627,0.002182381
2423.173,0.002184729,0.002181668,0.002186062,0.002188883,0.00218732,0.002184765
2439.986,0.002188262,0.002182913,0.002189749,0.002192114,0.002189221,0.002188299
2456.917,0.002192816,0.00218504,0.002194437,0.002196314,0.002191877,0.002192853
2473.964,0.002198274,0.002187969,0.002200004,0.002201374,0.002195202,0.002198308
2491.13,0.002204529,0.002191631,0.002206341,0.002207197,0.002199124,0.00220456
2508.415,0.002211484,0.002195967,0.002213351,0.002213698,0.00220358,0.00221151
2525.82,0.002219053,0.002200924,0.002220946,0.002220799,0.002208517,0.002219072
2543.346,0.002227158,0.002206458,0.002229049,0.002228432,0.002213893,0.002227169
2560.993,0.002235728,0.002212529,0.00223759,0.002236538,0.002219668,0.002235731
2578.763,0.002244701,0.002219103,0.002246507,0.002245064,0.002225814,0.002244694
2596.656,0.00225402,0.00222615,0.002255746,0.002253962,0.002232306,0.002254003
2614.673,0.002263636,0.002233647,0.002265258,0.00226319,0.002239124,0.002263608
2632.815,0.002273501,0.00224157,0.002275,0.00227271,0.002246254,0.002273462
2651.083,0.002283575,0.002249899,0.002284931,0.002282488,0.002253685,0.002283524
2669.479,0.00229382,0.002258617,0.002295019,0.002292494,0.002261407,0.002293759
2688.001,0.002304202,0.002267707,0.002305231,0.002302698,0.002269415,0.00230413
2706.652,0.00231469,0.002277154,0.002315539,0.002313072,0.002277705,0.002314606
2725.433,0.002325253,0.00228694,0.002325917,0.00232359,0.002286275,0.002325159
2744.343,0.002335865,0.002297052,0.002336341,0.002334225,0.002295124,0.002335761
2763.385,0.002346498,0.00230747,0.002346788,0.00234495,0.002304249,0.002346386
2782.559,0.002357128,0.002318176,0.002357236,0.002355739,0.00231365,0.002357008
2801.866,0.002367728,0.00232915,0.002367663,0.002366563,0.002323323,0.002367602
2821.308,0.002378274,0.002340365,0.002378048,0.002377391,0.002333265,0.002378142
2840.884,0.002388741,0.002351794,0.002388369,0.002388191,0.002343467,0.002388605
2860.595,0.002399101,0.002363405,0.002398603,0.002398929,0.002353921,0.002398962
2880.444,0.002409327,0.002375159,0.002408726,0.002409566,0.00236461,0.002409187
2900.43,0.00241939,0.002387011,0.002418711,0.002420063,0.002375514,0.002419251
2920.555,0.002429259,0.002398912,0.00242853,0.002430375,0.002386606,0.002429122
2940.82,0.002438901,0.002410802,0.002438151,0.002440455,0.002397852,0.002438766
2961.225,0.002448278,0.002422615,0.002447541,0.002450254,0.002409206,0.002448149
2981.772,0.002457352,0.002434274,0.00245666,0.002459715,0.002420614,0.002457229
3002.462,0.002466079,0.002445695,0.002465466,0.002468784,0.002432008,0.002465964
3023.295,0.002474413,0.002456782,0.00247391,0.002477398,0.002443308,0.002474306
3044.272,0.002482302,0.002467432,0.00248194,0.002485494,0.002454419,0.002482205
3065.395,0.002489689,0.002477529,0.002489497,0.002493007,0.002465229,0.002489604
3086.665,0.002496516,0.002486952,0.002496516,0.002499867,0.00247561,0.002496442
3108.082,0.002502714,0.002495567,0.002502925,0.002506002,0.002485417,0.002502654
3129.648,0.002508215,0.002503239,0.002508647,0.002511342,0.002494492,0.002508167
3151.364,0.002512941,0.002509825,0.002513597,0.002515811,0.002502658,0.002512905
3173.23,0.002516811,0.002515181,0.002517684,0.002519334,0.002509729,0.002516788
3195.248,0.00251974,0.002519164,0.002520812,0.002521837,0.00251551,0.002519729
3217.418,0.002521638,0.002521638,0.00252288,0.002523245,0.002519803,0.002521638
3239.743,0.002522412,0.002522473,0.002523784,0.002523481,0.002522412,0.002522422
3262.222,0.002521968,0.002521553,0.002523416,0.002522474,0.002523152,0.002521985
3284.857,0.002520209,0.002518782,0.002521671,0.002520151,0.002521858,0.002520234
3307.65,0.002517044,0.002514082,0.002518446,0.002516445,0.002518389,0.002517072
3330.6,0.002512382,0.002507403,0.002513645,0.00251129,0.002512641,0.002512412
3353.71,0.002506139,0.002498723,0.002507182,0.002504626,0.002504551,0.002506169
3376.98,0.002498242,0.00248805,0.002498983,0.002496399,0.002494106,0.002498269
3400.412,0.002488629,0.002475423,0.002488995,0.002486564,0.002481341,0.002488651
3424.006,0.002477256,0.002460915,0.002477184,0.002475086,0.002466344,0.002477271
3447.764,0.002464096,0.002444627,0.002463543,0.002461941,0.002449251,0.002464102
3471.687,0.002449148,0.002426689,0.002448094,0.002447121,0.002430243,0.002449144
3495.776,0.002432435,0.002407255,0.00243089,0.002430636,0.002409538,0.002432421
3520.031,0.002414009,0.002386498,0.002412015,0.002412516,0.002387381,0.002413985
3544.456,0.002393954,0.002364606,0.002391586,0.002392816,0.002364035,0.00239392
3569.049,0.002372382,0.002341777,0.002369749,0.002371615,0.002339771,0.002372339
3593.814,0.002349438,0.002318214,0.002346678,0.002349021,0.002314857,0.002349388
3618.75,0.002325294,0.00229412,0.002322571,0.002325172,0.002289555,0.00232524
3643.859,0.00230015,0.002269691,0.002297642,0.002300236,0.002264107,0.002300094
3669.142,0.002274226,0.002245117,0.002272118,0.00227441,0.002238734,0.00227417
3694.601,0.002247758,0.002220576,0.002246229,0.002247915,0.002213634,0.002247707
3720.237,0.002220995,0.002196233,0.002220207,0.002220995,0.002188977,0.00222095
3746.05,0.002194189,0.002172237,0.002194273,0.002193912,0.002164908,0.002194153
3772.042,0.002167589,0.002148723,0.002168639,0.002166935,0.002141547,0.002167563
3798.215,0.002141435,0.002125808,0.002143499,0.002140334,0.002118987,0.002141422
3824.57,0.002115954,0.002103595,0.002119028,0.002114372,0.002097304,0.002115954
3851.107,0.002091352,0.00208217,0.002095379,0.002089296,0.002076552,0.002091365
3877.828,0.002067812,0.002061607,0.002072684,0.00206533,0.002056769,0.002067838
3904.735,0.00204549,0.002041967,0.002051053,0.002042666,0.002037981,0.002045527
3931.829,0.002024514,0.002023298,0.002030576,0.002021461,0.002020202,0.002024561
3959.11,0.002004983,0.002005639,0.002011322,0.002001834,0.002003436,0.002005037
3986.581,0.001986967,0.001989018,0.001993345,0.001983867,0.001987685,0.001987025
4014.242,0.001970509,0.001973459,0.001976685,0.0019676,0.001972941,0.001970569
4042.096,0.001955627,0.001958977,0.001961367,0.001953039,0.001959195,0.001955687
4070.142,0.001942317,0.001945581,0.00194741,0.00194016,0.001946439,0.001942374
4098.384,0.001930553,0.001933277,0.001934822,0.001928911,0.001934661,0.001930604
4126.821,0.001920293,0.001922066,0.001923605,0.001919217,0.001923851,0.001920337
4155.456,0.001911482,0.001911945,0.001913754,0.001910989,0.001913999,0.001911517
4184.289,0.001904054,0.001902911,0.001905261,0.001904126,0.001905096,0.001904079
4213.322,0.001897932,0.001894957,0.00189811,0.001898523,0.001897137,0.001897946
4242.557,0.001893037,0.001888071,0.001892279,0.001894069,0.001890118,0.00189304
4271.994,0.001889282,0.001882244,0.001887738,0.001890657,0.001884034,0.001889274
4301.636,0.001886582,0.001877459,0.001884447,0.001888184,0.001878883,0.001886563
4331.483,0.001884848,0.0018737,0.001882357,0.00188655,0.001874666,0.001884819
4361.538,0.001883995,0.001870947,0.001881406,0.001885665,0.001871381,0.001883957
4391.801,0.001883936,0.001869173,0.001881518,0.001885446,0.001869026,0.001883891
4422.274,0.00188459,0.001868352,0.001882604,0.001885819,0.001867598,0.001884538
4452.958,0.001885875,0.001868447,0.001884561,0.001886716,0.001867088,0.001885818
4483.856,0.001887714,0.001869418,0.001887278,0.001888079,0.001867484,0.001887653
4514.968,0.001890033,0.001871219,0.001890629,0.001889859,0.001868768,0.001889971
4546.295,0.00189276,0.001873793,0.001894487,0.00189201,0.001870909,0.001892698
4577.84,0.001895827,0.001877077,0.001898718,0.001894495,0.001873869,0.001895766
4609.604,0.001899169,0.001880998,0.001903193,0.001897282,0.001877596,0.00189911
4641.589,0.001902721,0.001885473,0.001907784,0.001900341,0.001882023,0.001902666
4673.795,0.001906423,0.001890411,0.001912373,0.001903646,0.001887066,0.001906372
4706.225,0.001910215,0.001895711,0.001916853,0.001907173,0.001892627,0.00191017
4738.879,0.001914039,0.001901264,0.00192113,0.001910895,0.001898587,0.001914
4771.761,0.001917838,0.001906952,0.001925122,0.001914782,0.001904813,0.001917805
4804.871,0.001921556,0.001912654,0.001928763,0.001918798,0.001911159,0.001921529
4838.209,0.001925138,0.001918244,0.001932,0.001922893,0.001917467,0.001925117
4871.78,0.001928527,0.001923595,0.00193479,0.001926993,0.001923572,0.001928513
4905.583,0.00193167,0.001928582,0.001937105,0.001930989,0.001929307,0.001931661
4939.622,0.001934511,0.001933085,0.001938922,0.001934719,0.001934511,0.001934507
4973.896,0.001936995,0.001936995,0.001940227,0.001937948,0.001939034,0.001936995
5008.408,0.001939065,0.001940209,0.001941014,0.001940383,0.00194274,0.001939069
5043.16,0.001940668,0.001942642,0.001941276,0.001941738,0.001945518,0.001940675
5078.152,0.001941749,0.001944224,0.001941012,0.001941898,0.00194728,0.001941757
5113.388,0.001942252,0.001944902,0.00194022,0.001941058,0.001947966,0.001942261
5148.868,0.001942126,0.001944642,0.001938899,0.001939647,0.001947547,0.001942136
5184.594,0.00194132,0.001943429,0.001937044,0.001938036,0.00194602,0.001941329
5220.567,0.001939785,0.001941264,0.001934651,0.001936325,0.001943409,0.001939793
5256.791,0.001937476,0.001938167,0.001931711,0.001934374,0.001939759,0.001937483
5293.266,0.001934355,0.001934171,0.001928214,0.001931941,0.001935135,0.001934361
5329.994,0.001930389,0.001929324,0.001924145,0.001928792,0.001929615,0.001930393
5366.977,0.00192555,0.001923683,0.001919486,0.00192475,0.001923287,0.001925553
5404.216,0.001919822,0.001917312,0.001914217,0.001919694,0.001916244,0.001919824
5441.714,0.001913198,0.001910281,0.001908313,0.001913564,0.001908581,0.001913199
5479.472,0.001905682,0.001902664,0.001901751,0.001906344,0.001900392,0.001905683
5517.492,0.001897291,0.001894535,0.001894504,0.00189806,0.001891766,0.001897292
5555.776,0.001888055,0.001885968,0.001886548,0.001888768,0.001882788,0.001888057
5594.326,0.001878019,0.001877033,0.001877861,0.001878553,0.001873535,0.001878021
5633.143,0.00186724,0.001867799,0.001868428,0.001867521,0.001864079,0.001867242
5672.229,0.00185579,0.001858328,0.001858243,0.00185579,0.001854482,0.001855793
5711.586,0.001843755,0.001848681,0.001847311,0.00184349,0.0018448,0.001843757
5751.217,0.001831231,0.00183891,0.001835656,0.001830751,0.001835081,0.001831231
5791.123,0.001818323,0.001829064,0.00182332,0.001817704,0.001825365,0.001818321
5831.305,0.001805146,0.001819187,0.001810371,0.001804476,0.001815688,0.00180514
5871.767,0.001791818,0.001809315,0.001796903,0.001791187,0.00180608,0.001791808
5912.508,0.00177846,0.001799482,0.001783038,0.001777946,0.001796564,0.001778445
5953.533,0.001765193,0.001789717,0.001768926,0.001764854,0.001787159,0.001765172
5994.842,0.001752133,0.001780045,0.00175474,0.001752003,0.001777883,0.001752106
6036.438,0.001739391,0.001770484,0.00174067,0.001739472,0.001768746,0.001739357
6078.323,0.001727068,0.001761054,0.001726916,0.001727333,0.001759759,0.001727028
6120.499,0.001715256,0.001751766,0.001713675,0.00171565,0.001750928,0.00171521
6162.966,0.001704033,0.001742633,0.00170113,0.001704476,0.001742257,0.001703982
6205.729,0.001693464,0.001733663,0.001689442,0.001693863,0.00173375,0.00169341
6248.788,0.0016836,0.001724862,0.001678736,0.001683851,0.001725408,0.001683546
6292.146,0.00167448,0.001716236,0.001669097,0.00167448,0.001717232,0.001674427
6335.805,0.001666125,0.001707786,0.00166057,0.00166578,0.001709221,0.001666076
6379.767,0.001658547,0.001699515,0.001653156,0.001657781,0.001701372,0.001658503
6424.034,0.001651743,0.001691423,0.001646821,0.001650506,0.001693685,0.001651707
6468.607,0.001645699,0.001683509,0.0016415,0.001643971,0.001686156,0.001645674
6513.491,0.001640393,0.001675773,0.001637104,0.001638188,0.001678782,0.001640379
6558.686,0.001635793,0.001668211,0.00163353,0.001633162,0.001671559,0.001635792
6604.194,0.001631859,0.001660822,0.001630668,0.00162889,0.001664485,0.001631872
6650.018,0.001628548,0.001653602,0.001628405,0.001625358,0.001657556,0.001628574
6696.16,0.001625808,0.001646548,0.001626631,0.001622544,0.001650767,0.001625848
6742.622,0.001623587,0.001639656,0.001625246,0.001620414,0.001644114,0.001623639
6789.407,0.001621828,0.001632922,0.001624155,0.001618919,0.001637595,0.001621891
6836.516,0.001620472,0.001626342,0.001623275,0.001618001,0.001631205,0.001620545
6883.952,0.001619461,0.001619912,0.001622533,0.001617586,0.00162494,0.00161954
6931.717,0.001618734,0.001613627,0.001621867,0.001617591,0.001618796,0.001618817
6979.814,0.001618231,0.001607484,0.001621224,0.001617919,0.001612771,0.001618316
7028.244,0.001617891,0.001601478,0.001620558,0.001618467,0.001606859,0.001617975
7077.011,0.001617655,0.001595604,0.001619831,0.001619125,0.001601059,0.001617735
7126.115,0.001617464,0.001589859,0.001619013,0.001619782,0.001595365,0.001617538
7175.561,0.00161726,0.001584239,0.001618078,0.001620327,0.001589776,0.001617326
7225.35,0.001616988,0.001578739,0.001617003,0.001620656,0.001584288,0.001617044
7275.483,0.001616591,0.001573354,0.001615769,0.001620672,0.001578898,0.001616637
7325.965,0.001616018,0.001568083,0.001614361,0.001620291,0.001573603,0.001616053
7376.797,0.001615218,0.001562919,0.001612764,0.001619445,0.0015684,0.001615242
7427.982,0.001614142,0.001557861,0.001610964,0.001618079,0.001563286,0.001614157
7479.522,0.001612747,0.001552904,0.001608948,0.001616159,0.001558259,0.001612753
7531.42,0.001610991,0.001548044,0.001606702,0.001613663,0.001553317,0.001610989
7583.678,0.001608836,0.001543279,0.001604213,0.00161059,0.001548456,0.00160883
7636.298,0.001606251,0.001538605,0.001601465,0.001606949,0.001543676,0.001606242
7689.284,0.001603209,0.001534019,0.001598441,0.001602765,0.001538972,0.001603198
7742.637,0.001599688,0.001529518,0.001595124,0.00159807,0.001534343,0.001599679
7796.36,0.001595676,0.001525098,0.001591494,0.001592907,0.001529788,0.001595668
7850.456,0.001591165,0.001520757,0.001587531,0.001587322,0.001525304,0.00159116
7904.928,0.001586157,0.001516493,0.001583212,0.001581365,0.001520889,0.001586156
7959.777,0.001580663,0.001512302,0.001578516,0.00157509,0.001516542,0.001580663
8015.007,0.0015747,0.001508182,0.00157342,0.001568549,0.00151226,0.0015747
8070.62,0.001568297,0.001504131,0.001567908,0.001561792,0.001508043,0.001568294
8126.619,0.00156149,0.001500146,0.001561963,0.001554871,0.001503887,0.001561481
8183.007,0.001554322,0.001496224,0.00155558,0.001547831,0.001499793,0.001554304
8239.786,0.001546846,0.001492364,0.001548761,0.001540716,0.001495758,0.001546814
8296.959,0.001539119,0.001488563,0.001541522,0.001533568,0.001491781,0.00153907
8354.528,0.001531205,0.00148482,0.001533898,0.001526423,0.001487861,0.001531136
8412.497,0.001523171,0.001481132,0.001525941,0.001519314,0.001483995,0.00152308
8470.868,0.001515085,0.001477497,0.001517723,0.001512272,0.001480184,0.001514972
8529.645,0.001507018,0.001473914,0.001509337,0.001505325,0.001476426,0.001506883
8588.828,0.001499037,0.00147038,0.001500892,0.001498495,0.001472719,0.001498883
8648.423,0.001491208,0.001466894,0.001492507,0.001491805,0.001469062,0.001491038
8708.432,0.00148359,0.001463455,0.001484304,0.001485273,0.001465455,0.00148341
8768.856,0.001476238,0.00146006,0.001476398,0.001478916,0.001461895,0.001476055
8829.7,0.001469199,0.001456709,0.00146889,0.001472747,0.001458383,0.001469019
8890.966,0.001462513,0.001453399,0.001461857,0.00146678,0.001454918,0.001462343
8952.657,0.00145621,0.001450129,0.00145535,0.001461025,0.001451497,0.001456056
9014.776,0.001450312,0.001446897,0.001449392,0.001455491,0.001448121,0.001450179
9077.326,0.001444831,0.001443703,0.001443979,0.001450186,0.001444788,0.001444723
9140.311,0.001439772,0.001440545,0.001439086,0.001445118,0.001441497,0.001439691
9203.732,0.00143513,0.001437422,0.001434673,0.001440291,0.001438249,0.001435075
9267.594,0.001430893,0.001434332,0.001430688,0.00143571,0.001435041,0.001430862
9331.897,0.001427043,0.001431275,0.001427076,0.00143138,0.001431873,0.001427031
9396.648,0.001423554,0.001428249,0.001423781,0.001427302,0.001428744,0.001423555
9461.849,0.001420395,0.001425252,0.001420754,0.001423481,0.001425654,0.001420403
9527.5,0.001417532,0.001422285,0.001417947,0.001419917,0.001422602,0.001417539
9593.608,0.001414925,0.001419345,0.001415325,0.001416612,0.001419586,0.001414925
9660.175,0.001412534,0.001416432,0.001412855,0.001413567,0.001416608,0.001412521
9727.203,0.001410313,0.001413545,0.001410516,0.001410782,0.001413665,0.001410287
9794.696,0.001408219,0.001410683,0.001408292,0.001408256,0.001410756,0.001408182
9862.658,0.001406205,0.001407845,0.001406173,0.001405991,0.001407883,0.001406164
9931.092,0.001404225,0.00140503,0.001404155,0.001403985,0.001405043,0.001404195
10000,0.001402236,0.001402236,0.001402236,0.001402236,0.001402236,0.001402236

